Colour-Specific Microfluidic Droplet Detection for Molecular Communication

Droplet-based microfluidic systems are a promising platform forlab-on-a-chip (LoC) applications. These systems can also be used toenhance LoC applications with integrated droplet control information or for data transmission scenarios in the context of molecular communication. For both use-cases the detection and characterisation of droplets in small microfluidic channels is crucial. So far, only complex lab setups with restricted capabilities have been presented as detection devices. We present a new low-cost and portable droplet detector. The device is used to confidently distinguish between individual droplets in a droplet-based microfluidic system. Using on-off keying a 16-bit sequence is successfully transmittedfor the first time with such a setup. Furthermore, the devices capabilities to characterise droplets regarding colour and size are demonstrated. Such an application of a spectral sensor in a microfluidic system presents new possibilities, such as colour-coded data transmission or analysis of droplet content.

==> figures/data/0,5.csv <==
time,voltage
-0.6080000000001746,0.01999999999999999
-0.555000000000291,0.009999999999999981
-0.5020000000004075,0.01999999999999999
-0.44900000000052387,0.009999999999999981
-0.39500000000043656,0.009999999999999981
-0.341999999998734,0.01999999999999999
-0.2889999999988504,0.009999999999999981
-0.23599999999896681,0.01999999999999999
-0.1819999999988795,0.009999999999999981
-0.12899999999899592,0.009999999999999981
-0.07599999999911233,0.009999999999999981
-0.02299999999922875,0.009999999999999981
0.03300000000126602,0.0
0.0820000000003347,0.009999999999999981
0.13800000000082946,0.01999999999999999
0.19100000000071304,0.009999999999999981
0.24099999999998545,0.01999999999999999
0.29800000000068394,0.0
0.3510000000005675,0.01999999999999999
0.40500000000065484,0.03
0.45900000000074215,0.06
0.511000000000422,0.11000000000000001
0.5640000000003056,0.15
0.6170000000001892,0.21
0.6720000000004802,0.24999999999999997
0.7219999999997526,0.29999999999999993
0.7770000000000437,0.37
0.8299999999999272,0.41999999999999993
0.8840000000000146,0.48
0.9369999999998981,0.6499999999999999
0.988999999999578,0.84
1.0429999999996653,1.05
1.0969999999997526,1.26
1.1499999999996362,1.36
1.2029999999995198,1.3900000000000001
1.2560000000012224,1.48
1.3109999999996944,1.53
1.3620000000009895,1.57
1.4160000000010768,1.56
1.4660000000003492,1.55
1.5190000000002328,1.57
1.5740000000005239,1.55
1.6280000000006112,1.55
1.6779999999998836,1.55
1.7309999999997672,1.55
1.7849999999998545,1.55
1.8389999999999418,1.56
1.8890000000010332,1.54
1.9430000000011205,1.53
1.9979999999995925,1.53
2.0529999999998836,1.52
2.103000000000975,1.51
2.1560000000008586,1.52
2.210000000000946,1.51
2.2630000000008295,1.51
2.3140000000003056,1.5
2.367000000000189,1.5
2.4210000000002765,1.5
2.4760000000005675,1.49
2.5270000000000437,1.46
2.581000000000131,1.48
2.6350000000002183,1.4500000000000002
2.6900000000005093,1.4400000000000002
2.7399999999997817,1.4300000000000002
2.7929999999996653,1.4300000000000002
2.8479999999999563,1.4300000000000002
2.9030000000002474,1.4400000000000002
2.952000000001135,1.4100000000000001
3.0050000000010186,1.4100000000000001
3.0599999999994907,1.4000000000000001
3.1090000000003783,1.3800000000000001
3.166000000001077,1.3800000000000001
3.2180000000007567,1.3800000000000001
3.2710000000006403,1.36
3.3250000000007276,1.35
3.379000000000815,1.35
3.430000000000291,1.33
3.4840000000003783,1.32
3.5380000000004657,1.32
3.5930000000007567,1.29
3.643000000000029,1.29
3.6959999999999127,1.29
3.75,1.28
3.8029999999998836,1.28
3.855999999999767,1.28
3.9089999999996508,1.27
3.962999999999738,1.27
4.015999999999622,1.26
4.07300000000032,1.29
4.1270000000004075,1.28
4.179000000000087,1.25
4.233000000000175,1.1900000000000002
4.287000000000262,1.12
4.336999999999534,1.1700000000000002
4.391999999999825,0.9599999999999999
4.447000000000116,0.71
4.496000000001004,0.5
4.550000000001091,0.39
4.604000000001179,0.29000000000000004
4.658000000001266,0.19999999999999998
4.71100000000115,0.13999999999999999
4.764000000001033,0.11999999999999997
4.8180000000011205,0.06999999999999998
4.872000000001208,0.03999999999999998
4.925000000001091,0.03
4.979999999999563,0.03999999999999998
5.033000000001266,0.01999999999999999
5.08600000000115,0.03999999999999998
5.139000000001033,0.04999999999999999
5.1930000000011205,0.03999999999999998
5.246000000001004,0.04999999999999999
5.299000000000888,0.04999999999999999
5.352000000000771,0.06
5.406000000000859,0.03999999999999998
5.459000000000742,0.06
5.5130000000008295,0.04999999999999999
5.563000000000102,0.03999999999999998
5.6159999999999854,0.04999999999999999
5.6710000000002765,0.04999999999999999
5.722999999999956,0.04999999999999999
5.777000000000044,0.04999999999999999
5.829999999999927,0.03999999999999998
5.8840000000000146,0.04999999999999999
5.936999999999898,0.04999999999999999
5.988999999999578,0.06
6.041999999999462,0.03999999999999998
6.096999999999753,0.06
6.15099999999984,0.04999999999999999
6.201000000000931,0.04999999999999999
6.255000000001019,0.04999999999999999
6.309000000001106,0.04999999999999999
6.361000000000786,0.04999999999999999
6.414000000000669,0.04999999999999999
6.467000000000553,0.04999999999999999
6.522000000000844,0.04999999999999999
6.575000000000728,0.04999999999999999
6.629000000000815,0.03999999999999998


==> figures/data/0,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
179,-0.48099999999976717,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0
180,-0.4290000000000873,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0
181,-0.3760000000002037,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
182,-0.3220000000001164,1.002932551319648,1.0011049723756906,1.0034188034188034,1.0028839221341024,1.0009680542110357,1.0010131712259371
183,-0.2680000000000291,1.002932551319648,1.0011049723756906,1.0034188034188034,1.003604902667628,1.0009680542110357,1.0010131712259371
184,-0.21600000000034925,1.002932551319648,1.0,1.0025641025641026,1.0028839221341024,1.0,1.0010131712259371
185,-0.16499999999905413,1.0039100684261975,1.0022099447513813,1.0025641025641026,1.0021629416005768,1.0,1.0010131712259371
186,-0.11299999999937427,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0021629416005768,1.0019361084220717,1.0010131712259371
187,-0.058999999999286956,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
188,-0.004999999999199645,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
189,0.046000000000276486,1.0039100684261975,1.0022099447513813,1.0034188034188034,1.0028839221341024,1.0,1.0010131712259371
190,0.09900000000016007,1.0019550342130987,0.9988950276243094,1.0034188034188034,1.0028839221341024,1.0009680542110357,1.0
191,0.15300000000024738,1.0019550342130987,1.0,1.0034188034188034,1.0028839221341024,1.0019361084220717,1.0010131712259371
192,0.2070000000003347,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
193,0.2569999999996071,1.002932551319648,1.0022099447513813,1.0034188034188034,1.0028839221341024,1.0019361084220717,1.0010131712259371
194,0.3099999999994907,1.0039100684261975,1.0,1.0025641025641026,1.0021629416005768,1.0009680542110357,1.0010131712259371
195,0.363999999999578,1.0019550342130987,1.0011049723756906,1.0034188034188034,1.003604902667628,1.0019361084220717,1.0010131712259371
196,0.41600000000107684,1.0019550342130987,1.0011049723756906,1.0034188034188034,1.0028839221341024,1.0029041626331074,1.0010131712259371
197,0.47000000000116415,1.0039100684261975,1.0022099447513813,1.0034188034188034,1.003604902667628,1.0019361084220717,1.0020263424518743
198,0.5230000000010477,1.0039100684261975,1.0022099447513813,1.005982905982906,1.0057678442682048,1.0038722168441432,1.0030395136778116
199,0.5779999999995198,1.0048875855327468,1.0033149171270719,1.0042735042735043,1.0043258832011537,1.0009680542110357,1.0030395136778116
200,0.6290000000008149,1.0068426197458455,1.0055248618784531,1.0076923076923077,1.0086517664023071,1.0048402710551791,1.0070921985815602
201,0.6820000000006985,1.0117302052785924,1.011049723756906,1.0094017094017094,1.0093727469358327,1.0077444336882866,1.0040526849037488
202,0.7350000000005821,1.0087976539589443,1.0044198895027625,1.011965811965812,1.012256669069935,1.0087124878993223,0.9969604863221885
203,0.7890000000006694,1.0019550342130987,0.9856353591160221,1.005128205128205,0.9841384282624369,1.0038722168441432,0.9645390070921985
204,0.8410000000003492,0.967741935483871,0.949171270718232,0.9615384615384616,0.9437635183850036,0.9699903194578896,0.9260385005065856
205,0.8940000000002328,0.9296187683284457,0.9160220994475138,0.9205128205128205,0.9077144917087239,0.9264278799612778,0.8966565349544073
206,0.9470000000001164,0.8934506353861192,0.8972375690607735,0.8863247863247863,0.8745493871665465,0.8877057115198451,0.8682877406281662
207,1.0010000000002037,0.8690127077223851,0.8629834254143647,0.847008547008547,0.8305695746214852,0.846079380445305,0.8500506585612969
208,1.0540000000000873,0.8406647116324536,0.8375690607734807,0.811965811965812,0.7966834895457823,0.8044530493707648,0.8247213779128673
209,1.106999999999971,0.83088954056696,0.850828729281768,0.8025641025641026,0.7981254506128335,0.797676669893514,0.8297872340425532
210,1.1599999999998545,0.833822091886608,0.8519337016574585,0.7991452991452992,0.7981254506128335,0.7889641819941917,0.8338399189463019
211,1.2139999999999418,0.8396871945259042,0.8541436464088398,0.8068376068376069,0.7995674116798847,0.7860600193610843,0.828774062816616
212,1.2669999999998254,0.8406647116324536,0.8552486187845304,0.7948717948717948,0.7945205479452054,0.7860600193610843,0.8267477203647416
213,1.319999999999709,0.8396871945259042,0.850828729281768,0.7897435897435897,0.7909156452775775,0.78702807357212,0.8257345491388045
214,1.3729999999995925,0.841642228739003,0.8475138121546961,0.7871794871794872,0.7901946647440519,0.7850919651500484,0.8267477203647416
215,1.4290000000000873,0.8377321603128055,0.8441988950276244,0.788034188034188,0.7901946647440519,0.7889641819941917,0.8267477203647416
216,1.478000000000975,0.8377321603128055,0.8441988950276244,0.7888888888888889,0.7909156452775775,0.7860600193610843,0.8257345491388045
217,1.5320000000010623,0.8367546432062561,0.8430939226519337,0.7897435897435897,0.7916366258111031,0.7831558567279767,0.8196555217831814
218,1.5860000000011496,0.8347996089931574,0.8430939226519337,0.7871794871794872,0.7901946647440519,0.782187802516941,0.8145896656534954
219,1.6390000000010332,0.833822091886608,0.8419889502762431,0.7863247863247863,0.7880317231434751,0.7783155856727977,0.8115501519756839
220,1.6920000000009168,0.8318670576735093,0.8419889502762431,0.7863247863247863,0.786589762076424,0.7763794772507261,0.8085106382978723
221,1.7470000000012078,0.8318670576735093,0.8408839779005525,0.788034188034188,0.7858687815428983,0.7763794772507261,0.806484295845998
222,1.7970000000004802,0.8328445747800587,0.8419889502762431,0.788034188034188,0.7858687815428983,0.7773475314617618,0.806484295845998
223,1.8510000000005675,0.83088954056696,0.8419889502762431,0.7888888888888889,0.786589762076424,0.7763794772507261,0.806484295845998
224,1.904000000000451,0.83088954056696,0.8408839779005525,0.788034188034188,0.786589762076424,0.7754114230396902,0.8054711246200608
225,1.9580000000005384,0.83088954056696,0.8419889502762431,0.788034188034188,0.786589762076424,0.7754114230396902,0.8054711246200608
226,2.011000000000422,0.8318670576735093,0.8430939226519337,0.788034188034188,0.786589762076424,0.7773475314617618,0.8054711246200608
227,2.0640000000003056,0.83088954056696,0.8430939226519337,0.7888888888888889,0.7873107426099495,0.7754114230396902,0.806484295845998
228,2.118000000000393,0.83088954056696,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7744433688286544,0.806484295845998
229,2.17200000000048,0.83088954056696,0.8419889502762431,0.788034188034188,0.7873107426099495,0.7734753146176185,0.806484295845998
230,2.225000000000364,0.83088954056696,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7744433688286544,0.8074974670719351
231,2.279000000000451,0.8318670576735093,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7734753146176185,0.8074974670719351
232,2.331000000000131,0.8318670576735093,0.8441988950276244,0.7888888888888889,0.7880317231434751,0.7734753146176185,0.8074974670719351
233,2.3840000000000146,0.8318670576735093,0.8441988950276244,0.788034188034188,0.7880317231434751,0.7744433688286544,0.8085106382978723
234,2.436999999999898,0.8318670576735093,0.8441988950276244,0.7897435897435897,0.7887527036770007,0.7754114230396902,0.8074974670719351
235,2.4909999999999854,0.8318670576735093,0.8441988950276244,0.7897435897435897,0.7880317231434751,0.7754114230396902,0.8095238095238095
236,2.5429999999996653,0.8328445747800587,0.8453038674033149,0.7897435897435897,0.7880317231434751,0.7754114230396902,0.8085106382978723
237,2.5969999999997526,0.8318670576735093,0.8453038674033149,0.7905982905982906,0.7887527036770007,0.7763794772507261,0.8095238095238095
238,2.647000000000844,0.833822091886608,0.8453038674033149,0.7905982905982906,0.7887527036770007,0.7754114230396902,0.8105369807497467
239,2.7000000000007276,0.8328445747800587,0.8453038674033149,0.7905982905982906,0.7894736842105263,0.7763794772507261,0.8105369807497467
240,2.7550000000010186,0.8328445747800587,0.8453038674033149,0.7914529914529914,0.7894736842105263,0.7773475314617618,0.8115501519756839
241,2.809000000001106,0.8328445747800587,0.8453038674033149,0.7914529914529914,0.7894736842105263,0.7773475314617618,0.8115501519756839
242,2.8590000000003783,0.833822091886608,0.8453038674033149,0.7923076923076923,0.7901946647440519,0.7773475314617618,0.8125633232016211
243,2.9130000000004657,0.833822091886608,0.8453038674033149,0.7923076923076923,0.7901946647440519,0.7783155856727977,0.8125633232016211
244,2.9660000000003492,0.833822091886608,0.8464088397790055,0.7931623931623931,0.7909156452775775,0.7792836398838335,0.8135764944275583
245,3.019000000000233,0.8347996089931574,0.8464088397790055,0.7931623931623931,0.7916366258111031,0.7783155856727977,0.8135764944275583
246,3.07300000000032,0.8357771260997068,0.8475138121546961,0.794017094017094,0.7916366258111031,0.7802516940948693,0.8145896656534954
247,3.1270000000004075,0.8357771260997068,0.8475138121546961,0.7948717948717948,0.7930785868781542,0.7812197483059051,0.8166160081053698
248,3.1779999999998836,0.8377321603128055,0.8486187845303867,0.7948717948717948,0.7930785868781542,0.7812197483059051,0.8156028368794326
249,3.231999999999971,0.8367546432062561,0.8486187845303867,0.7957264957264957,0.7937995674116799,0.782187802516941,0.8166160081053698
250,3.2839999999996508,0.8377321603128055,0.8497237569060774,0.7957264957264957,0.7937995674116799,0.7831558567279767,0.817629179331307
251,3.337999999999738,0.8396871945259042,0.8497237569060774,0.7974358974358975,0.7952415284787311,0.7831558567279767,0.8186423505572442
252,3.3919999999998254,0.8406647116324536,0.850828729281768,0.7974358974358975,0.7959625090122566,0.7860600193610843,0.8186423505572442
253,3.444999999999709,0.8406647116324536,0.850828729281768,0.7991452991452992,0.7966834895457823,0.7860600193610843,0.8196555217831814
254,3.4979999999995925,0.841642228739003,0.8519337016574585,0.8,0.7974044700793078,0.78702807357212,0.8206686930091185
255,3.550999999999476,0.841642228739003,0.8519337016574585,0.8,0.7981254506128335,0.7879961277831559,0.8216818642350557
256,3.6049999999995634,0.841642228739003,0.8530386740331491,0.8008547008547009,0.798846431146359,0.7889641819941917,0.8226950354609929
257,3.658000000001266,0.841642228739003,0.8541436464088398,0.8025641025641026,0.8002883922134102,0.7899322362052275,0.8237082066869301
258,3.7110000000011496,0.8435972629521017,0.8541436464088398,0.8025641025641026,0.8002883922134102,0.7909002904162633,0.8247213779128673
259,3.764000000001033,0.8435972629521017,0.856353591160221,0.8034188034188035,0.8010093727469358,0.7918683446272992,0.8247213779128673
260,3.8180000000011205,0.844574780058651,0.856353591160221,0.8051282051282052,0.8017303532804614,0.7928363988383349,0.8257345491388045
261,3.871000000001004,0.844574780058651,0.8574585635359117,0.8051282051282052,0.802451333813987,0.7938044530493708,0.8267477203647416
262,3.9240000000008877,0.844574780058651,0.8585635359116022,0.8068376068376069,0.8038932948810382,0.7947725072604066,0.828774062816616
263,3.9770000000007713,0.8465298142717498,0.8585635359116022,0.8076923076923077,0.8046142754145638,0.7957405614714425,0.828774062816616
264,4.033000000001266,0.8475073313782991,0.8607734806629834,0.8085470085470086,0.8053352559480894,0.7967086156824782,0.8297872340425532
265,4.082000000000335,0.8475073313782991,0.861878453038674,0.8094017094017094,0.8067772170151406,0.797676669893514,0.8308004052684904
266,4.1380000000008295,0.8475073313782991,0.861878453038674,0.8102564102564103,0.8074981975486661,0.797676669893514,0.8318135764944276
267,4.191000000000713,0.8484848484848485,0.8629834254143647,0.8111111111111111,0.8074981975486661,0.7986447241045499,0.8328267477203647
268,4.2409999999999854,0.8494623655913979,0.8640883977900552,0.811965811965812,0.809661139149243,0.7996127783155856,0.8348530901722391
269,4.298000000000684,0.8504398826979472,0.8651933701657458,0.8128205128205128,0.809661139149243,0.7996127783155856,0.8358662613981763
270,4.3510000000005675,0.8504398826979472,0.8651933701657458,0.8145299145299145,0.8111031002162942,0.8015488867376573,0.8368794326241135
271,4.405000000000655,0.8514173998044966,0.8662983425414365,0.8145299145299145,0.8118240807498197,0.8025169409486931,0.8368794326241135
272,4.459000000000742,0.852394916911046,0.8674033149171271,0.8153846153846154,0.8125450612833454,0.8034849951597289,0.8378926038500507
273,4.511000000000422,0.852394916911046,0.8674033149171271,0.8153846153846154,0.8118240807498197,0.8034849951597289,0.8389057750759878
274,4.564000000000306,0.8533724340175953,0.8685082872928177,0.8162393162393162,0.8132660418168709,0.8034849951597289,0.839918946301925
275,4.617000000000189,0.8533724340175953,0.8685082872928177,0.8170940170940171,0.8139870223503965,0.8044530493707648,0.839918946301925
276,4.67200000000048,0.8543499511241447,0.8696132596685083,0.8179487179487179,0.8139870223503965,0.8054211035818006,0.8409321175278622
277,4.721999999999753,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8139870223503965,0.8054211035818006,0.8409321175278622
278,4.777000000000044,0.8543499511241447,0.8696132596685083,0.8188034188034188,0.8154289834174477,0.8054211035818006,0.8409321175278622
279,4.829999999999927,0.8543499511241447,0.8696132596685083,0.8179487179487179,0.8147080028839221,0.8063891577928364,0.8409321175278622
280,4.8840000000000146,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8154289834174477,0.8073572120038722,0.8419452887537994
281,4.936999999999898,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8147080028839221,0.8073572120038722,0.8419452887537994
282,4.988999999999578,0.855327468230694,0.8696132596685083,0.8188034188034188,0.8139870223503965,0.8073572120038722,0.8409321175278622
283,5.042999999999665,0.8543499511241447,0.8685082872928177,0.8170940170940171,0.8139870223503965,0.8063891577928364,0.8419452887537994
284,5.096999999999753,0.855327468230694,0.8674033149171271,0.8162393162393162,0.8125450612833454,0.8063891577928364,0.8409321175278622
285,5.149999999999636,0.8543499511241447,0.8674033149171271,0.8153846153846154,0.8118240807498197,0.8063891577928364,0.839918946301925
286,5.20299999999952,0.8533724340175953,0.8651933701657458,0.8145299145299145,0.8103821196827685,0.8044530493707648,0.839918946301925
287,5.256000000001222,0.8533724340175953,0.8651933701657458,0.8136752136752137,0.809661139149243,0.8054211035818006,0.8409321175278622
288,5.310999999999694,0.8533724340175953,0.8640883977900552,0.811965811965812,0.809661139149243,0.8054211035818006,0.8409321175278622
289,5.3620000000009895,0.8563049853372434,0.8629834254143647,0.8128205128205128,0.8082191780821918,0.8063891577928364,0.839918946301925
290,5.416000000001077,0.8533724340175953,0.8574585635359117,0.811965811965812,0.8074981975486661,0.8044530493707648,0.8389057750759878
291,5.466000000000349,0.8514173998044966,0.8497237569060774,0.8136752136752137,0.8053352559480894,0.8063891577928364,0.8115501519756839
292,5.519000000000233,0.83088954056696,0.8187845303867404,0.7974358974358975,0.7901946647440519,0.78702807357212,0.8125633232016211
293,5.574000000000524,0.8152492668621701,0.8342541436464088,0.7854700854700855,0.8031723143475126,0.7734753146176185,0.8571428571428571
294,5.628000000000611,0.8582600195503421,0.8795580110497238,0.82991452991453,0.8442682047584715,0.8373668925459826,0.8885511651469098
295,5.677999999999884,0.8914956011730205,0.912707182320442,0.870940170940171,0.9019466474405191,0.8586640851887706,0.9270516717325228
296,5.730999999999767,0.927663734115347,0.9502762430939227,0.9213675213675213,0.9401586157173756,0.8993223620522749,0.9746707193515705
297,5.7849999999998545,0.9696969696969697,0.9966850828729282,0.9572649572649573,0.9790915645277577,0.9467570183930301,1.0081053698074975
298,5.838999999999942,1.0,1.0066298342541435,0.9974358974358974,1.0050468637346792,1.0019361084220717,1.0172239108409322
299,5.889000000001033,1.0166177908113392,1.0154696132596686,1.005982905982906,1.0100937274693584,1.0077444336882866,1.0212765957446808
300,5.9430000000011205,1.0156402737047898,1.014364640883978,1.0136752136752136,1.0115356885364095,1.0087124878993223,1.0101317122593718
301,5.9979999999995925,1.0068426197458455,1.0044198895027625,1.0068376068376068,1.0057678442682048,1.0019361084220717,1.0040526849037488
302,6.052999999999884,1.002932551319648,1.0011049723756906,0.9991452991452991,1.0,0.9932236205227493,0.9979736575481256
303,6.103000000000975,1.0,0.9977900552486187,0.9948717948717949,0.9956741167988464,0.9912875121006777,0.9959473150962512
304,6.156000000000859,0.9951124144672532,0.994475138121547,0.9931623931623932,0.9942321557317952,0.9912875121006777,0.9959473150962512
305,6.210000000000946,0.9951124144672532,0.9933701657458563,0.9931623931623932,0.9935111751982696,0.989351403678606,0.993920972644377
306,6.2630000000008295,0.9951124144672532,0.9922651933701657,0.9923076923076923,0.992790194664744,0.989351403678606,0.993920972644377
307,6.314000000000306,0.9941348973607038,0.9933701657458563,0.9914529914529915,0.9920692141312184,0.989351403678606,0.9929078014184397
308,6.367000000000189,0.9931573802541545,0.9922651933701657,0.9923076923076923,0.9920692141312184,0.9903194578896418,0.9929078014184397
309,6.4210000000002765,0.9921798631476051,0.9922651933701657,0.9914529914529915,0.9913482335976929,0.9903194578896418,0.993920972644377
310,6.4760000000005675,0.9941348973607038,0.9922651933701657,0.9923076923076923,0.9920692141312184,0.9903194578896418,0.993920972644377
311,6.527000000000044,0.9941348973607038,0.9933701657458563,0.9923076923076923,0.9920692141312184,0.989351403678606,0.993920972644377


==> figures/data/1,0.csv <==
time,voltage
-0.5079999999979918,0.020000000000000018
-0.4539999999979045,0.03
-0.40199999999822467,0.020000000000000018
-0.34799999999813735,0.020000000000000018
-0.29399999999805004,0.020000000000000018
-0.24199999999837019,0.03
-0.18999999999869033,0.03
-0.13399999999819556,0.020000000000000018
-0.07999999999810825,0.020000000000000018
-0.029999999998835847,0.03
0.02200000000084401,0.0
0.07600000000093132,0.010000000000000009
0.13000000000101863,0.020000000000000018
0.1820000000006985,0.020000000000000018
0.23400000000037835,0.03
0.28800000000046566,0.010000000000000009
0.3440000000009604,0.020000000000000018
0.39400000000023283,0.03
0.4500000000007276,0.020000000000000018
0.5020000000004075,0.020000000000000018
0.5580000000009022,0.0
0.6059999999997672,0.010000000000000009
0.6599999999998545,0.04000000000000001
0.7139999999999418,0.09000000000000002
0.7680000000000291,0.19
0.8220000000001164,0.25
0.8780000000006112,0.33
0.9260000000031141,0.39999999999999997
0.9819999999999709,0.49000000000000005
1.0340000000032887,0.8200000000000001
1.0860000000029686,1.26
1.1419999999998254,1.6
1.1940000000031432,1.73
1.2480000000032305,1.8
1.3019999999996799,1.84
1.3540000000029977,1.79
1.4099999999998545,1.77
1.4620000000031723,1.75
1.5140000000028522,1.7
1.566000000002532,1.6800000000000002
1.6200000000026193,1.6500000000000001
1.6740000000027067,1.61
1.7260000000023865,1.58
1.7800000000024738,1.53
1.8320000000021537,1.5
1.8880000000026484,1.48
1.9400000000023283,1.46
1.9940000000024156,1.4100000000000001
2.0460000000020955,1.4000000000000001
2.1020000000025902,1.3900000000000001
2.15400000000227,1.33
2.20600000000195,1.3
2.25800000000163,1.29
2.312000000001717,1.24
2.3660000000018044,1.22
2.4180000000014843,1.1900000000000002
2.470000000001164,1.1600000000000001
2.522000000000844,1.1300000000000001
2.574000000000524,1.09
2.6300000000010186,1.07
2.6820000000006985,1.06
2.7340000000003783,1.02
2.786000000000058,0.98
2.842000000000553,0.97
2.8980000000010477,0.9400000000000002
2.9500000000007276,0.9100000000000001
3.0020000000004075,0.9000000000000001
3.0540000000000873,0.8700000000000001
3.105999999999767,0.8600000000000001
3.1599999999998545,0.8600000000000001
3.213999999999942,0.8300000000000001
3.2660000000032596,0.81
3.3180000000029395,0.81
3.3739999999997963,0.79
3.426000000003114,0.77
3.478000000002794,0.77
3.5320000000028813,0.75
3.5860000000029686,0.75
3.640000000003056,0.75
3.694000000003143,0.72
3.746000000002823,0.73
3.798000000002503,0.73
3.8540000000029977,0.72
3.9060000000026776,0.72
3.9580000000023574,0.72
4.010000000002037,0.73
4.064000000002125,0.74
4.116000000001804,0.74
4.170000000001892,0.75
4.224000000001979,0.77
4.278000000002066,0.76
4.330000000001746,0.78
4.3840000000018335,0.77
4.436000000001513,0.75
4.490000000001601,0.76
4.542000000001281,0.78
4.596000000001368,0.8300000000000001
4.650000000001455,0.8600000000000001
4.702000000001135,0.9200000000000002
4.754000000000815,0.8800000000000001
4.81000000000131,0.8400000000000001
4.8620000000009895,0.74
4.914000000000669,0.6100000000000001
4.966000000000349,0.51
5.022000000000844,0.45
5.074000000000524,0.41
5.126000000000204,0.38000000000000006
5.180000000000291,0.34
5.234000000000378,0.28
5.286000000000058,0.25
5.342000000000553,0.22000000000000003
5.394000000000233,0.18
5.450000000000728,0.14
5.5020000000004075,0.12
5.556000000000495,0.09000000000000002
5.610000000000582,0.06
5.662000000000262,0.04000000000000001
5.716000000000349,0.04000000000000001
5.770000000000437,0.020000000000000018
5.826000000000931,0.020000000000000018
5.878000000000611,0.03
5.9320000000006985,0.03
5.986000000000786,0.03
6.038000000000466,0.03
6.09400000000096,0.03
6.14600000000064,0.03
6.19800000000032,0.03
6.254000000000815,0.020000000000000018
6.306000000000495,0.03
6.360000000000582,0.020000000000000018
6.414000000000669,0.020000000000000018
6.466000000000349,0.03
6.518000000000029,0.03
6.569999999999709,0.03
6.626000000000204,0.03


==> figures/data/1,0_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
132,-0.49399999999877764,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
133,-0.4419999999990978,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,0.999000999000999,1.0019880715705765
134,-0.3899999999994179,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0022172949002217,0.999000999000999,1.0019880715705765
135,-0.33799999999973807,1.0030800821355237,1.0022371364653244,1.0017605633802817,1.0022172949002217,0.999000999000999,1.002982107355865
136,-0.2819999999992433,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
137,-0.22999999999956344,1.002053388090349,1.0,1.0017605633802817,1.0022172949002217,1.0,1.0019880715705765
138,-0.17399999999906868,1.002053388090349,1.0,1.0026408450704225,1.0022172949002217,1.0,1.002982107355865
139,-0.11999999999898137,1.002053388090349,1.0011185682326622,1.0008802816901408,1.0022172949002217,1.0,1.002982107355865
140,-0.06599999999889405,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
141,-0.013999999999214197,1.0030800821355237,1.0011185682326622,1.0008802816901408,1.0029563932002956,1.0,1.0019880715705765
142,0.04200000000128057,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
143,0.09400000000096043,1.002053388090349,1.0,1.0017605633802817,1.0022172949002217,1.0,1.0019880715705765
144,0.14800000000104774,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
145,0.20200000000113505,1.002053388090349,1.0,1.0008802816901408,1.0029563932002956,1.0,1.002982107355865
146,0.2580000000016298,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
147,0.3080000000009022,1.004106776180698,1.0022371364653244,1.0026408450704225,1.0029563932002956,1.0,1.0039761431411531
148,0.36200000000098953,1.004106776180698,1.0022371364653244,1.0026408450704225,1.0036954915003695,1.0,1.0039761431411531
149,0.4140000000006694,1.0051334702258727,1.0044742729306488,1.0026408450704225,1.0036954915003695,1.000999000999001,1.0049701789264414
150,0.46600000000034925,1.0071868583162218,1.0044742729306488,1.0017605633802817,1.0036954915003695,1.001998001998002,1.0059642147117296
151,0.522000000000844,1.0092402464065708,1.0067114093959733,1.0008802816901408,1.0044345898004434,1.001998001998002,1.0079522862823063
152,0.5740000000005239,1.0102669404517455,1.0067114093959733,1.0008802816901408,1.0022172949002217,0.999000999000999,1.0089463220675945
153,0.6260000000002037,1.015400410677618,1.0111856823266219,0.9964788732394366,0.9985218033998522,1.0,0.9930417495029821
154,0.680000000000291,1.0092402464065708,0.9843400447427293,0.9920774647887324,0.9785661492978566,0.9920079920079921,0.963220675944334
155,0.7340000000003783,0.9835728952772074,0.9530201342281879,0.9551056338028169,0.9260901699926091,0.9660339660339661,0.9145129224652088
156,0.7860000000000582,0.9425051334702259,0.9038031319910514,0.9014084507042254,0.8640059127864006,0.9080919080919081,0.8727634194831014
157,0.8379999999997381,0.9147843942505134,0.8736017897091722,0.8459507042253521,0.8063562453806357,0.8521478521478522,0.8290258449304175
158,0.8919999999998254,0.8891170431211499,0.8333333333333334,0.7852112676056338,0.7368810051736882,0.7852147852147852,0.7793240556660039
159,0.9459999999999127,0.8542094455852156,0.7863534675615212,0.7095070422535211,0.6570583887657059,0.7172827172827173,0.7286282306163022
160,0.9980000000032305,0.8223819301848049,0.7348993288590604,0.6346830985915493,0.5794530672579453,0.6383616383616384,0.6888667992047713
161,1.0500000000029104,0.7874743326488707,0.7136465324384788,0.5651408450704225,0.515890613451589,0.5774225774225774,0.6570576540755467
162,1.1059999999997672,0.7792607802874744,0.7002237136465325,0.5158450704225352,0.48632668144863267,0.5054945054945055,0.6361829025844931
163,1.1560000000026776,0.771047227926078,0.7013422818791947,0.5017605633802817,0.4781966001478197,0.4915084915084915,0.6332007952286283
164,1.2100000000027649,0.7741273100616016,0.7013422818791947,0.49735915492957744,0.4730229120473023,0.48451548451548454,0.6332007952286283
165,1.2620000000024447,0.7772073921971252,0.6968680089485458,0.4964788732394366,0.4722838137472284,0.4825174825174825,0.6322067594433399
166,1.3140000000021246,0.7802874743326489,0.6968680089485458,0.4920774647887324,0.4708056171470806,0.4805194805194805,0.6341948310139165
167,1.3660000000018044,0.7864476386036962,0.6968680089485458,0.4920774647887324,0.4700665188470067,0.48151848151848153,0.6341948310139165
168,1.4220000000022992,0.7905544147843943,0.6968680089485458,0.49295774647887325,0.4722838137472284,0.4805194805194805,0.6351888667992047
169,1.474000000001979,0.7936344969199178,0.6957494407158836,0.49471830985915494,0.4737620103473762,0.48151848151848153,0.6391650099403579
170,1.526000000001659,0.795687885010267,0.697986577181208,0.49559859154929575,0.475240206947524,0.4835164835164835,0.6421471172962226
171,1.5820000000021537,0.7987679671457906,0.7002237136465325,0.4982394366197183,0.47671840354767187,0.4855144855144855,0.643141153081511
172,1.6300000000010186,0.8008213552361396,0.7013422818791947,0.4982394366197183,0.4781966001478197,0.4865134865134865,0.6461232604373758
173,1.6860000000015134,0.8018480492813141,0.7024608501118568,0.5,0.4796747967479675,0.4875124875124875,0.647117296222664
174,1.7420000000020082,0.8028747433264887,0.703579418344519,0.5008802816901409,0.4804138950480414,0.4905094905094905,0.6491053677932406
175,1.7900000000008731,0.8059548254620124,0.7058165548098434,0.5026408450704225,0.4818920916481892,0.4905094905094905,0.6510934393638171
176,1.8480000000017753,0.8059548254620124,0.7069351230425056,0.5035211267605634,0.4826311899482631,0.4915084915084915,0.6510934393638171
177,1.9020000000018626,0.8069815195071869,0.7069351230425056,0.5044014084507042,0.48337028824833705,0.4935064935064935,0.6520874751491054
178,1.9540000000015425,0.8090349075975359,0.70917225950783,0.5044014084507042,0.48484848484848486,0.4955044955044955,0.6540755467196819
179,2.0060000000012224,0.8100616016427105,0.7102908277404921,0.5070422535211268,0.48632668144863267,0.4965034965034965,0.6560636182902585
180,2.062000000001717,0.8121149897330595,0.70917225950783,0.5088028169014085,0.4870657797487066,0.4995004995004995,0.6570576540755467
181,2.1120000000009895,0.8141683778234087,0.7125279642058165,0.5088028169014085,0.4885439763488544,0.5004995004995005,0.658051689860835
182,2.166000000001077,0.813141683778234,0.7114093959731543,0.5105633802816901,0.4892830746489283,0.5024975024975025,0.6590457256461233
183,2.220000000001164,0.8151950718685832,0.7125279642058165,0.511443661971831,0.49076127124907615,0.5034965034965035,0.6610337972166997
184,2.2740000000012515,0.8162217659137577,0.7136465324384788,0.5123239436619719,0.49223946784922396,0.5054945054945055,0.6630218687872763
185,2.3260000000009313,0.8193018480492813,0.7136465324384788,0.5132042253521126,0.49297856614929786,0.5074925074925075,0.6640159045725647
186,2.3800000000010186,0.8203285420944558,0.714765100671141,0.5140845070422535,0.49371766444937176,0.5084915084915085,0.6650099403578529
187,2.434000000001106,0.8213552361396304,0.7158836689038032,0.5149647887323944,0.49519586104951957,0.5094905094905094,0.6660039761431411
188,2.486000000000786,0.8213552361396304,0.7158836689038032,0.5158450704225352,0.49519586104951957,0.5114885114885115,0.6679920477137177
189,2.540000000000873,0.8223819301848049,0.7158836689038032,0.516725352112676,0.49667405764966743,0.5124875124875125,0.668986083499006
190,2.592000000000553,0.8234086242299795,0.7158836689038032,0.5176056338028169,0.49741315594974134,0.5134865134865135,0.6699801192842942
191,2.6460000000006403,0.8254620123203286,0.7170022371364653,0.5193661971830986,0.49815225424981524,0.5154845154845155,0.6709741550695825
192,2.6959999999999127,0.8264887063655031,0.7181208053691275,0.5193661971830986,0.49889135254988914,0.5154845154845155,0.6719681908548708
193,2.75,0.8264887063655031,0.7170022371364653,0.5202464788732394,0.49963045084996305,0.5174825174825175,0.672962226640159
194,2.80199999999968,0.8264887063655031,0.7181208053691275,0.5211267605633803,0.500369549150037,0.5184815184815185,0.6739562624254473
195,2.8540000000029977,0.8264887063655031,0.7181208053691275,0.5220070422535211,0.5011086474501109,0.5184815184815185,0.6739562624254473
196,2.908000000003085,0.8275154004106776,0.7181208053691275,0.5220070422535211,0.5011086474501109,0.5204795204795205,0.6749502982107356
197,2.9620000000031723,0.8285420944558521,0.7192393736017897,0.522887323943662,0.5018477457501848,0.5214785214785215,0.6759443339960238
198,3.0120000000024447,0.8285420944558521,0.7203579418344519,0.522887323943662,0.5025868440502587,0.5214785214785215,0.6759443339960238
199,3.066000000002532,0.8295687885010267,0.7192393736017897,0.5237676056338029,0.5025868440502587,0.5224775224775224,0.6769383697813122
200,3.1200000000026193,0.8285420944558521,0.7203579418344519,0.5237676056338029,0.5033259423503326,0.5234765234765235,0.6769383697813122
201,3.1740000000027067,0.8275154004106776,0.7203579418344519,0.5246478873239436,0.5033259423503326,0.5234765234765235,0.6769383697813122
202,3.2260000000023865,0.8285420944558521,0.7192393736017897,0.5246478873239436,0.5033259423503326,0.5244755244755245,0.6769383697813122
203,3.2780000000020664,0.8275154004106776,0.7192393736017897,0.5255281690140845,0.5040650406504065,0.5244755244755245,0.6779324055666004
204,3.3320000000021537,0.8295687885010267,0.7203579418344519,0.5255281690140845,0.5040650406504065,0.5244755244755245,0.6769383697813122
205,3.386000000002241,0.8295687885010267,0.7203579418344519,0.5264084507042254,0.5048041389504804,0.5254745254745254,0.6789264413518886
206,3.438000000001921,0.8295687885010267,0.7203579418344519,0.5272887323943662,0.5040650406504065,0.5264735264735265,0.6789264413518886
207,3.492000000002008,0.8295687885010267,0.7203579418344519,0.5264084507042254,0.5055432372505543,0.5264735264735265,0.6789264413518886
208,3.5460000000020955,0.8295687885010267,0.7203579418344519,0.5272887323943662,0.5055432372505543,0.5264735264735265,0.679920477137177
209,3.5980000000017753,0.8305954825462012,0.7214765100671141,0.5272887323943662,0.5055432372505543,0.5274725274725275,0.679920477137177
210,3.6520000000018626,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5048041389504804,0.5274725274725275,0.6789264413518886
211,3.70600000000195,0.8295687885010267,0.7203579418344519,0.528169014084507,0.5062823355506282,0.5274725274725275,0.679920477137177
212,3.75800000000163,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5062823355506282,0.5264735264735265,0.679920477137177
213,3.8100000000013097,0.8316221765913757,0.7225950782997763,0.528169014084507,0.5055432372505543,0.5274725274725275,0.6789264413518886
214,3.8660000000018044,0.8316221765913757,0.7214765100671141,0.5290492957746479,0.5062823355506282,0.5274725274725275,0.6789264413518886
215,3.9200000000018917,0.8295687885010267,0.7203579418344519,0.528169014084507,0.5055432372505543,0.5274725274725275,0.6789264413518886
216,3.970000000001164,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5062823355506282,0.5274725274725275,0.6789264413518886
217,4.022000000000844,0.8295687885010267,0.7203579418344519,0.5290492957746479,0.5055432372505543,0.5274725274725275,0.6779324055666004
218,4.076000000000931,0.8295687885010267,0.7203579418344519,0.5290492957746479,0.5062823355506282,0.5284715284715285,0.6779324055666004
219,4.130000000001019,0.8285420944558521,0.7192393736017897,0.5290492957746479,0.5070214338507022,0.5294705294705294,0.6769383697813122
220,4.1820000000006985,0.8295687885010267,0.7203579418344519,0.5325704225352113,0.50849963045085,0.5304695304695305,0.6769383697813122
221,4.234000000000378,0.8254620123203286,0.7170022371364653,0.534330985915493,0.5092387287509239,0.5314685314685315,0.6769383697813122
222,4.288000000000466,0.8254620123203286,0.714765100671141,0.5352112676056338,0.5121951219512195,0.5344655344655345,0.6600397614314115
223,4.34400000000096,0.7864476386036962,0.7181208053691275,0.5360915492957746,0.5454545454545454,0.5404595404595405,0.7206759443339961
224,4.394000000000233,0.8100616016427105,0.7718120805369127,0.6197183098591549,0.6533628972653363,0.5994005994005994,0.7992047713717694
225,4.450000000000728,0.8757700205338809,0.8422818791946308,0.7482394366197183,0.7760532150776053,0.7322677322677322,0.889662027833002
226,4.5020000000004075,0.9301848049281314,0.9239373601789709,0.852112676056338,0.8943089430894309,0.8401598401598401,0.9761431411530815
227,4.558000000000902,0.9845995893223819,0.9865771812080537,0.9480633802816901,0.9793052475979305,0.974025974025974,1.0079522862823063
228,4.605999999999767,1.0143737166324436,1.0,0.9991197183098591,1.0088691796008868,0.994005994005994,1.0168986083499005
229,4.6599999999998545,1.0143737166324436,1.0067114093959733,1.0096830985915493,1.0088691796008868,1.005994005994006,1.0059642147117296
230,4.713999999999942,1.0010266940451746,0.9988814317673378,1.0008802816901408,1.0029563932002956,1.0,1.0
231,4.768000000000029,0.9948665297741273,0.9910514541387024,0.9973591549295775,0.9992609016999261,0.995004995004995,0.9960238568588469
232,4.822000000000116,0.9907597535934292,0.9899328859060402,0.9929577464788732,0.9963045084996305,0.994005994005994,0.9950298210735586
233,4.878000000000611,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9930417495029821
234,4.926000000003114,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9940357852882704
235,4.981999999999971,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.996003996003996,0.9930417495029821
236,5.034000000003289,0.9897330595482546,0.9910514541387024,0.9920774647887324,0.9955654101995566,0.995004995004995,0.9940357852882704
237,5.086000000002969,0.9907597535934292,0.9899328859060402,0.9920774647887324,0.9963045084996305,0.994005994005994,0.9930417495029821
238,5.141999999999825,0.9897330595482546,0.9899328859060402,0.9920774647887324,0.9948263118994827,0.994005994005994,0.9930417495029821
239,5.194000000003143,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
240,5.2480000000032305,0.9907597535934292,0.9899328859060402,0.9929577464788732,0.9955654101995566,0.994005994005994,0.9930417495029821
241,5.30199999999968,0.9907597535934292,0.9899328859060402,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9940357852882704
242,5.354000000002998,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9930417495029821
243,5.4099999999998545,0.9917864476386037,0.9899328859060402,0.9920774647887324,0.9948263118994827,0.994005994005994,0.9940357852882704
244,5.462000000003172,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9955654101995566,0.993006993006993,0.9940357852882704
245,5.514000000002852,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9940357852882704
246,5.566000000002532,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.993006993006993,0.9940357852882704
247,5.620000000002619,0.9907597535934292,0.9888143176733781,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9940357852882704
248,5.674000000002707,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
249,5.7260000000023865,0.9907597535934292,0.9899328859060402,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9940357852882704
250,5.780000000002474,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
251,5.832000000002154,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
252,5.8880000000026484,0.9907597535934292,0.9888143176733781,0.9911971830985915,0.9948263118994827,0.993006993006993,0.9950298210735586
253,5.940000000002328,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
254,5.994000000002416,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9940357852882704
255,6.0460000000020955,0.9917864476386037,0.9888143176733781,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9950298210735586
256,6.10200000000259,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
257,6.15400000000227,0.9917864476386037,0.9910514541387024,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9950298210735586
258,6.20600000000195,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9948263118994827,0.995004995004995,0.9950298210735586
259,6.25800000000163,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.993006993006993,0.9950298210735586
260,6.312000000001717,0.9928131416837782,0.9899328859060402,0.9903169014084507,0.9940872135994088,0.995004995004995,0.9950298210735586
261,6.366000000001804,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.995004995004995,0.9950298210735586
262,6.418000000001484,0.9928131416837782,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.995004995004995,0.9950298210735586
263,6.470000000001164,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
264,6.522000000000844,0.9928131416837782,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.995004995004995,0.9950298210735586
265,6.574000000000524,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9955654101995566,0.994005994005994,0.9950298210735586


==> figures/data/1,5.csv <==
time,voltage
-0.5039999999989959,0.03
-0.45099999999911233,0.01999999999999999
-0.39799999999922875,0.01999999999999999
-0.34499999999934516,0.01999999999999999
-0.2919999999994616,0.01999999999999999
-0.238999999999578,0.009999999999999981
-0.18499999999949068,0.03
-0.13400000000001455,0.01999999999999999
-0.07799999999951979,0.01999999999999999
-0.02899999999863212,0.01999999999999999
0.02599999999983993,0.01999999999999999
0.0750000000007276,0.03
0.12800000000061118,0.01999999999999999
0.1820000000006985,0.009999999999999981
0.23400000000037835,0.01999999999999999
0.2860000000000582,0.01999999999999999
0.3400000000001455,0.009999999999999981
0.3930000000000291,0.01999999999999999
0.4459999999999127,0.009999999999999981
0.49800000000141154,0.01999999999999999
0.5510000000012951,0.01999999999999999
0.6040000000011787,0.01999999999999999
0.658000000001266,0.01999999999999999
0.7110000000011496,0.01999999999999999
0.7620000000006257,0.01999999999999999
0.816000000000713,0.009999999999999981
0.8700000000008004,0.01999999999999999
0.9200000000000728,0.01999999999999999
0.9729999999999563,0.01999999999999999
1.0270000000000437,0.01999999999999999
1.0799999999999272,0.03
1.1340000000000146,0.08000000000000002
1.1869999999998981,0.18
1.2409999999999854,0.26
1.2930000000014843,0.36000000000000004
1.3479999999999563,0.47000000000000003
1.3980000000010477,0.9100000000000001
1.4510000000009313,1.28
1.5050000000010186,1.6
1.5580000000009022,1.73
1.6110000000007858,1.82
1.6640000000006694,1.8099999999999998
1.717000000000553,1.77
1.7700000000004366,1.77
1.8220000000001164,1.73
1.8770000000004075,1.71
1.9270000000014988,1.68
1.9800000000013824,1.6600000000000001
2.036000000000058,1.6300000000000001
2.087999999999738,1.6
2.143000000000029,1.57
2.1940000000013242,1.54
2.247000000001208,1.52
2.301000000001295,1.49
2.3510000000005675,1.46
2.4060000000008586,1.44
2.4570000000003347,1.4200000000000002
2.5100000000002183,1.3900000000000001
2.5650000000005093,1.36
2.614000000001397,1.33
2.6670000000012806,1.32
2.720000000001164,1.28
2.7730000000010477,1.27
2.8260000000009313,1.25
2.879000000000815,1.24
2.934000000001106,1.21
2.9840000000003783,1.19
3.0380000000004657,1.1700000000000002
3.0910000000003492,1.1700000000000002
3.1450000000004366,1.1400000000000001
3.1959999999999127,1.1300000000000001
3.2489999999997963,1.12
3.3029999999998836,1.09
3.3550000000013824,1.09
3.408000000001266,1.07
3.463999999999942,1.06
3.515000000001237,1.05
3.5670000000009168,1.05
3.6200000000008004,1.02
3.6740000000008877,1.01
3.728000000000975,1.0
3.779000000000451,0.99
3.8289999999997235,0.98
3.882000000001426,0.97
3.936999999999898,0.97
3.9909999999999854,0.97
4.041000000001077,0.95
4.093000000000757,0.96
4.148000000001048,0.97
4.202000000001135,0.97
4.2520000000004075,0.98
4.3070000000006985,0.98
4.358000000000175,0.96
4.4099999999998545,0.95
4.462999999999738,0.9200000000000002
4.516999999999825,0.9000000000000001
4.5680000000011205,0.94
4.6200000000008,0.99
4.67200000000048,1.01
4.725000000000364,0.96
4.778000000000247,0.8600000000000001
4.832000000000335,0.75
4.885000000000218,0.6000000000000001
4.938000000000102,0.48999999999999994
4.989999999999782,0.43
5.043000000001484,0.38999999999999996
5.096000000001368,0.34
5.148000000001048,0.29
5.200000000000728,0.25
5.254000000000815,0.2
5.3070000000006985,0.15999999999999998
5.360000000000582,0.12
5.413000000000466,0.09999999999999998
5.468000000000757,0.06
5.522000000000844,0.03999999999999998
5.570999999999913,0.03
5.625,0.01999999999999999
5.679000000000087,0.009999999999999981
5.730000000001382,0.009999999999999981
5.783000000001266,0.009999999999999981
5.83600000000115,0.009999999999999981
5.889000000001033,0.01999999999999999
5.944000000001324,0.03999999999999998
5.9950000000008,0.03999999999999998
6.048000000000684,0.03
6.102000000000771,0.03
6.153000000000247,0.03
6.206000000000131,0.03
6.2590000000000146,0.01999999999999999
6.313000000000102,0.03
6.364000000001397,0.03
6.416000000001077,0.01999999999999999
6.470000000001164,0.03
6.522000000000844,0.03999999999999998


==> figures/data/1,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
537,-0.5389999999988504,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
538,-0.4859999999989668,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
539,-0.4319999999988795,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
540,-0.37999999999919964,0.9919191919191919,0.9909502262443439,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
541,-0.3279999999995198,0.990909090909091,0.9909502262443439,0.9964028776978417,0.9932075471698113,0.9908814589665653,0.9877425944841676
542,-0.2749999999996362,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9887640449438202
543,-0.22400000000016007,0.9929292929292929,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9887640449438202
544,-0.1710000000002765,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9887640449438202
545,-0.11799999999857391,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9877425944841676
546,-0.06499999999869033,0.9919191919191919,0.9909502262443439,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
547,-0.011999999998806743,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9908814589665653,0.9877425944841676
548,0.043000000001484295,0.9929292929292929,0.9909502262443439,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9887640449438202
549,0.09200000000055297,0.9919191919191919,0.9909502262443439,0.9973021582733813,0.9924528301886792,0.9908814589665653,0.9887640449438202
550,0.147000000000844,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
551,0.20100000000093132,0.9929292929292929,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9918946301925026,0.9877425944841676
552,0.2540000000008149,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9918946301925026,0.9877425944841676
553,0.30900000000110595,0.9929292929292929,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9887640449438202
554,0.35900000000037835,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
555,0.41200000000026193,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9898682877406282,0.9877425944841676
556,0.46600000000034925,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9877425944841676
557,0.5190000000002328,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
558,0.5740000000005239,0.9919191919191919,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9898682877406282,0.9887640449438202
559,0.6220000000012078,0.9929292929292929,0.9920814479638009,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
560,0.6760000000012951,0.990909090909091,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9918946301925026,0.9887640449438202
561,0.7290000000011787,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
562,0.783000000001266,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9877425944841676
563,0.8330000000005384,0.9929292929292929,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
564,0.8910000000014406,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
565,0.941000000000713,0.9949494949494949,0.9920814479638009,0.9982014388489209,0.9954716981132076,0.9918946301925026,0.9908069458631257
566,0.9970000000012078,0.9959595959595959,0.9932126696832579,0.9955035971223022,0.9924528301886792,0.9888551165146909,0.9887640449438202
567,1.048000000000684,0.9959595959595959,0.9932126696832579,0.9955035971223022,0.9932075471698113,0.9888551165146909,0.9908069458631257
568,1.1020000000007713,0.998989898989899,0.996606334841629,0.9946043165467626,0.9924528301886792,0.9908814589665653,0.9897854954034729
569,1.154000000000451,0.9959595959595959,0.9909502262443439,0.9919064748201439,0.9886792452830189,0.9878419452887538,0.9887640449438202
570,1.2070000000003347,0.998989898989899,0.9898190045248869,0.9883093525179856,0.9833962264150944,0.9827760891590679,0.9744637385086823
571,1.2579999999998108,0.9939393939393939,0.9705882352941176,0.9811151079136691,0.9637735849056603,0.977710233029382,0.9427987742594485
572,1.3110000000015134,0.9707070707070707,0.9366515837104072,0.935251798561151,0.8973584905660378,0.9483282674772037,0.874361593462717
573,1.364000000001397,0.9141414141414141,0.8687782805429864,0.8732014388489209,0.8241509433962264,0.8723404255319149,0.8263534218590398
574,1.4160000000010768,0.8949494949494949,0.831447963800905,0.8165467625899281,0.7622641509433963,0.8156028368794326,0.7854954034729316
575,1.4680000000007567,0.8696969696969697,0.7952488687782805,0.7544964028776978,0.6958490566037736,0.7537993920972644,0.7395301327885597
576,1.522000000000844,0.8525252525252526,0.754524886877828,0.6906474820143885,0.6316981132075472,0.6889564336372846,0.6823289070480082
577,1.5760000000009313,0.8222222222222222,0.7081447963800905,0.6070143884892086,0.5479245283018868,0.6058763931104356,0.6302349336057201
578,1.6300000000010186,0.7797979797979798,0.6628959276018099,0.533273381294964,0.47320754716981134,0.5258358662613982,0.5832482124616956
579,1.6830000000009022,0.7717171717171717,0.6402714932126696,0.4766187050359712,0.4279245283018868,0.4690982776089159,0.5699693564862104
580,1.7360000000007858,0.7696969696969697,0.6391402714932126,0.42805755395683454,0.3992452830188679,0.4275582573454914,0.5607763023493361
581,1.7900000000008731,0.7747474747474747,0.6300904977375565,0.4001798561151079,0.3750943396226415,0.3850050658561297,0.5464759959141982
582,1.842000000000553,0.7757575757575758,0.6244343891402715,0.3893884892086331,0.3667924528301887,0.36879432624113473,0.5413687436159347
583,1.8960000000006403,0.7747474747474747,0.6221719457013575,0.3830935251798561,0.36150943396226415,0.3586626139817629,0.5393258426966292
584,1.9490000000005239,0.7767676767676768,0.6221719457013575,0.381294964028777,0.36,0.3546099290780142,0.5403472931562819
585,2.003000000000611,0.7767676767676768,0.6221719457013575,0.38039568345323743,0.35924528301886793,0.3525835866261398,0.5423901940755873
586,2.055000000000291,0.7767676767676768,0.6244343891402715,0.3830935251798561,0.3622641509433962,0.3556231003039514,0.5444330949948928
587,2.1080000000001746,0.7777777777777778,0.6255656108597285,0.3830935251798561,0.3630188679245283,0.3566362715298885,0.5454545454545454
588,2.161000000000058,0.7797979797979798,0.6255656108597285,0.3839928057553957,0.3630188679245283,0.3576494427558257,0.5474974463738509
589,2.213999999999942,0.7818181818181819,0.6266968325791855,0.3839928057553957,0.36377358490566036,0.3576494427558257,0.5474974463738509
590,2.2669999999998254,0.7838383838383839,0.6266968325791855,0.3857913669064748,0.3660377358490566,0.3596757852077001,0.550561797752809
591,2.3209999999999127,0.7858585858585858,0.6289592760180995,0.38669064748201437,0.3667924528301887,0.3617021276595745,0.5515832482124617
592,2.3739999999997963,0.7868686868686868,0.6300904977375565,0.38758992805755393,0.36754716981132074,0.3617021276595745,0.5526046986721144
593,2.427000000001499,0.7878787878787878,0.6300904977375565,0.38848920863309355,0.36830188679245285,0.36271529888551163,0.5546475995914198
594,2.4800000000013824,0.7878787878787878,0.6312217194570136,0.3893884892086331,0.3690566037735849,0.3637284701114488,0.5546475995914198
595,2.5320000000010623,0.7888888888888889,0.6323529411764706,0.3902877697841727,0.37056603773584906,0.364741641337386,0.5566905005107252
596,2.587999999999738,0.7898989898989899,0.6323529411764706,0.3920863309352518,0.3720754716981132,0.3657548125633232,0.557711950970378
597,2.6419999999998254,0.7898989898989899,0.6346153846153846,0.3920863309352518,0.3720754716981132,0.3677811550151976,0.5587334014300307
598,2.6940000000013242,0.7898989898989899,0.6334841628959276,0.39298561151079137,0.37358490566037733,0.36879432624113473,0.5607763023493361
599,2.7480000000014115,0.7919191919191919,0.6357466063348416,0.3947841726618705,0.3750943396226415,0.3708206686930091,0.5617977528089888
600,2.801000000001295,0.7919191919191919,0.6368778280542986,0.3947841726618705,0.3750943396226415,0.3708206686930091,0.5617977528089888
601,2.855999999999767,0.7929292929292929,0.6368778280542986,0.39568345323741005,0.3758490566037736,0.3728470111448835,0.5628192032686414
602,2.908000000001266,0.794949494949495,0.6380090497737556,0.3965827338129496,0.37660377358490565,0.3738601823708207,0.5638406537282942
603,2.9610000000011496,0.793939393939394,0.6368778280542986,0.39748201438848924,0.37735849056603776,0.3728470111448835,0.5648621041879469
604,3.014000000001033,0.795959595959596,0.6380090497737556,0.39748201438848924,0.3781132075471698,0.3738601823708207,0.5648621041879469
605,3.0680000000011205,0.794949494949495,0.6380090497737556,0.3983812949640288,0.3781132075471698,0.37487335359675783,0.5658835546475995
606,3.122000000001208,0.795959595959596,0.6391402714932126,0.3983812949640288,0.37886792452830187,0.375886524822695,0.5669050051072523
607,3.173000000000684,0.796969696969697,0.6391402714932126,0.39928057553956836,0.379622641509434,0.375886524822695,0.5669050051072523
608,3.2260000000005675,0.796969696969697,0.6402714932126696,0.39928057553956836,0.38037735849056603,0.3768996960486322,0.567926455566905
609,3.2810000000008586,0.796969696969697,0.6402714932126696,0.4001798561151079,0.38037735849056603,0.3779128672745694,0.567926455566905
610,3.331000000000131,0.797979797979798,0.6402714932126696,0.4010791366906475,0.38113207547169814,0.3789260385005066,0.5689479060265578
611,3.3850000000002183,0.796969696969697,0.6402714932126696,0.40197841726618705,0.3818867924528302,0.3799392097264438,0.5699693564862104
612,3.4420000000009168,0.798989898989899,0.6414027149321267,0.40197841726618705,0.38264150943396225,0.3799392097264438,0.5709908069458631
613,3.496000000001004,0.798989898989899,0.6414027149321267,0.40197841726618705,0.38264150943396225,0.38095238095238093,0.5709908069458631
614,3.5490000000008877,0.8,0.6414027149321267,0.4028776978417266,0.38264150943396225,0.38095238095238093,0.5709908069458631
615,3.6020000000007713,0.8,0.6414027149321267,0.4028776978417266,0.38339622641509435,0.3819655521783181,0.5720122574055159
616,3.655000000000655,0.8,0.6425339366515838,0.4028776978417266,0.38339622641509435,0.3839918946301925,0.5720122574055159
617,3.7080000000005384,0.8,0.6425339366515838,0.4037769784172662,0.38339622641509435,0.3839918946301925,0.5720122574055159
618,3.761000000000422,0.8010101010101011,0.6425339366515838,0.4037769784172662,0.3841509433962264,0.3839918946301925,0.5730337078651685
619,3.8150000000005093,0.8,0.6414027149321267,0.4037769784172662,0.3841509433962264,0.3839918946301925,0.5730337078651685
620,3.8659999999999854,0.802020202020202,0.6436651583710408,0.40467625899280574,0.3841509433962264,0.3850050658561297,0.5740551583248212
621,3.92200000000048,0.802020202020202,0.6425339366515838,0.40467625899280574,0.3849056603773585,0.3850050658561297,0.5740551583248212
622,3.971000000001368,0.802020202020202,0.6436651583710408,0.40467625899280574,0.3849056603773585,0.3850050658561297,0.5740551583248212
623,4.02599999999984,0.8010101010101011,0.6436651583710408,0.40467625899280574,0.3849056603773585,0.3860182370820669,0.5740551583248212
624,4.075000000000728,0.803030303030303,0.6436651583710408,0.4055755395683453,0.3849056603773585,0.3860182370820669,0.5740551583248212
625,4.128000000000611,0.802020202020202,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.3860182370820669,0.5740551583248212
626,4.1820000000006985,0.803030303030303,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.38703140830800403,0.575076608784474
627,4.234000000000378,0.802020202020202,0.6436651583710408,0.4055755395683453,0.3864150943396226,0.38703140830800403,0.575076608784474
628,4.286000000000058,0.803030303030303,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.38703140830800403,0.575076608784474
629,4.3400000000001455,0.802020202020202,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
630,4.393000000000029,0.803030303030303,0.6436651583710408,0.4064748201438849,0.38566037735849057,0.38703140830800403,0.575076608784474
631,4.445999999999913,0.803030303030303,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.3880445795339412,0.575076608784474
632,4.4980000000014115,0.803030303030303,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
633,4.551000000001295,0.802020202020202,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
634,4.604000000001179,0.802020202020202,0.6436651583710408,0.4073741007194245,0.3864150943396226,0.38703140830800403,0.5740551583248212
635,4.658000000001266,0.8010101010101011,0.6425339366515838,0.4064748201438849,0.38716981132075473,0.3880445795339412,0.575076608784474
636,4.71100000000115,0.8010101010101011,0.6425339366515838,0.40827338129496404,0.3879245283018868,0.3890577507598784,0.5740551583248212
637,4.762000000000626,0.8010101010101011,0.6425339366515838,0.41276978417266186,0.390188679245283,0.3910840932117528,0.5740551583248212
638,4.816000000000713,0.795959595959596,0.6380090497737556,0.4199640287769784,0.39773584905660375,0.3961499493414387,0.5648621041879469
639,4.8700000000008,0.7808080808080808,0.6334841628959276,0.4262589928057554,0.420377358490566,0.41033434650455924,0.6200204290091931
640,4.920000000000073,0.7818181818181819,0.7104072398190046,0.5377697841726619,0.5683018867924529,0.48226950354609927,0.7477017364657814
641,4.972999999999956,0.8545454545454545,0.8201357466063348,0.7032374100719424,0.7479245283018868,0.6494427558257345,0.874361593462717
642,5.027000000000044,0.9313131313131313,0.9253393665158371,0.8615107913669064,0.9049056603773585,0.8206686930091185,0.9744637385086823
643,5.079999999999927,0.9939393939393939,0.9864253393665159,0.9730215827338129,0.9871698113207548,0.9513677811550152,1.003064351378958
644,5.1340000000000146,1.0222222222222221,1.0180995475113122,1.0,1.0045283018867925,0.9969604863221885,1.003064351378958
645,5.186999999999898,1.006060606060606,1.003393665158371,0.9946043165467626,0.9977358490566037,0.9898682877406282,0.9938712972420838
646,5.2409999999999854,0.9949494949494949,0.994343891402715,0.9910071942446043,0.9932075471698113,0.9878419452887538,0.992849846782431
647,5.293000000001484,0.9929292929292929,0.996606334841629,0.9901079136690647,0.9932075471698113,0.9848024316109423,0.9908069458631257
648,5.347999999999956,0.98989898989899,0.994343891402715,0.9901079136690647,0.9932075471698113,0.983789260385005,0.9897854954034729
649,5.398000000001048,0.990909090909091,0.994343891402715,0.9901079136690647,0.9932075471698113,0.983789260385005,0.9897854954034729
650,5.451000000000931,0.98989898989899,0.9932126696832579,0.9910071942446043,0.9932075471698113,0.9827760891590679,0.9897854954034729
651,5.505000000001019,0.990909090909091,0.9920814479638009,0.9910071942446043,0.9932075471698113,0.983789260385005,0.9908069458631257
652,5.558000000000902,0.98989898989899,0.9932126696832579,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
653,5.611000000000786,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.9848024316109423,0.9897854954034729
654,5.664000000000669,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.983789260385005,0.9897854954034729
655,5.717000000000553,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.9827760891590679,0.9897854954034729
656,5.770000000000437,0.98989898989899,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
657,5.822000000000116,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
658,5.8770000000004075,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9908069458631257
659,5.927000000001499,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9887640449438202
660,5.980000000001382,0.98989898989899,0.9909502262443439,0.9928057553956835,0.9932075471698113,0.9858156028368794,0.9897854954034729
661,6.036000000000058,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
662,6.087999999999738,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9887640449438202
663,6.143000000000029,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
664,6.194000000001324,0.9919191919191919,0.9932126696832579,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
665,6.247000000001208,0.98989898989899,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
666,6.301000000001295,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.983789260385005,0.9887640449438202
667,6.3510000000005675,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.9848024316109423,0.9887640449438202
668,6.406000000000859,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
669,6.457000000000335,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
670,6.510000000000218,0.9919191919191919,0.9920814479638009,0.9928057553956835,0.9939622641509434,0.9848024316109423,0.9897854954034729
671,6.565000000000509,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.9848024316109423,0.9897854954034729


==> figures/data/2,0.csv <==
time,voltage
-0.5900000000001455,0.03
-0.5360000000000582,0.03
-0.48400000000037835,0.020000000000000018
-0.43000000000029104,0.03
-0.3780000000006112,0.020000000000000018
-0.3260000000009313,0.010000000000000009
-0.272000000000844,0.03
-0.22000000000116415,0.020000000000000018
-0.16600000000107684,0.03
-0.11200000000098953,0.03
-0.06000000000130967,0.020000000000000018
-0.004000000000814907,0.03
0.04799999999886495,0.020000000000000018
0.09800000000177533,0.020000000000000018
0.15200000000186265,0.020000000000000018
0.2040000000015425,0.020000000000000018
0.2580000000016298,0.020000000000000018
0.3120000000017171,0.020000000000000018
0.3679999999985739,0.03
0.41600000000107684,0.03
0.4720000000015716,0.020000000000000018
0.5240000000012515,0.020000000000000018
0.5780000000013388,0.020000000000000018
0.6320000000014261,0.020000000000000018
0.684000000001106,0.020000000000000018
0.7360000000007858,0.020000000000000018
0.7920000000012806,0.020000000000000018
0.8440000000009604,0.020000000000000018
0.8960000000006403,0.03
0.9480000000003201,0.020000000000000018
1.004000000000815,0.03
1.0560000000004948,0.03
1.1080000000001746,0.03
1.162000000000262,0.020000000000000018
1.2160000000003492,0.020000000000000018
1.268000000000029,0.020000000000000018
1.3220000000001164,0.03
1.3760000000002037,0.06
1.4320000000006985,0.16000000000000003
1.481999999999971,0.24
1.5339999999996508,0.3
1.587999999999738,0.38000000000000006
1.6419999999998254,0.45
1.6959999999999127,0.72
1.7479999999995925,1.09
1.7999999999992724,1.3900000000000001
1.8559999999997672,1.58
1.907999999999447,1.6400000000000001
1.9599999999991269,1.6600000000000001
2.0119999999988067,1.62
2.0679999999993015,1.57
2.1199999999989814,1.53
2.1719999999986612,1.51
2.2259999999987485,1.46
2.276000000001659,1.4400000000000002
2.3280000000013388,1.4000000000000001
2.382000000001426,1.36
2.4360000000015134,1.33
2.4840000000003783,1.28
2.5420000000012806,1.25
2.596000000001368,1.21
2.6480000000010477,1.1600000000000001
2.7000000000007276,1.1300000000000001
2.7560000000012224,1.11
2.808000000000902,1.07
2.860000000000582,1.03
2.9140000000006694,1.01
2.9680000000007567,0.97
3.0200000000004366,0.95
3.0760000000009313,0.9300000000000002
3.1239999999997963,0.9000000000000001
3.180000000000291,0.8700000000000001
3.231999999999971,0.8700000000000001
3.286000000000058,0.8400000000000001
3.3359999999993306,0.8400000000000001
3.3919999999998254,0.8300000000000001
3.4459999999999127,0.81
3.5,0.81
3.55199999999968,0.8300000000000001
3.6080000000001746,0.8
3.6599999999998545,0.8
3.7119999999995343,0.81
3.763999999999214,0.81
3.8179999999993015,0.81
3.871999999999389,0.81
3.9239999999990687,0.81
3.9799999999995634,0.8
4.031999999999243,0.81
4.085999999999331,0.8
4.139999999999418,0.81
4.191999999999098,0.8200000000000001
4.2479999999995925,0.81
4.299999999999272,0.8200000000000001
4.351999999998952,0.8400000000000001
4.40599999999904,0.8200000000000001
4.459999999999127,0.8500000000000001
4.513999999999214,0.8500000000000001
4.5679999999993015,0.8400000000000001
4.619999999998981,0.8300000000000001
4.671999999998661,0.8300000000000001
4.7259999999987485,0.81
4.779999999998836,0.8600000000000001
4.833999999998923,0.9200000000000002
4.8840000000018335,0.9000000000000001
4.93999999999869,0.9000000000000001
4.993999999998778,0.79
5.0460000000020955,0.6399999999999999
5.099999999998545,0.52
5.152000000001863,0.46
5.2040000000015425,0.42
5.25800000000163,0.38000000000000006
5.308000000000902,0.34
5.364000000001397,0.29
5.418000000001484,0.26
5.472000000001572,0.21000000000000002
5.522000000000844,0.16999999999999998
5.576000000000931,0.12
5.628000000000611,0.10999999999999999
5.684000000001106,0.07
5.736000000000786,0.04000000000000001
5.790000000000873,0.04000000000000001
5.84400000000096,0.020000000000000018
5.89600000000064,0.020000000000000018
5.952000000001135,0.010000000000000009
6.004000000000815,0.03
6.056000000000495,0.020000000000000018
6.1120000000009895,0.03
6.164000000000669,0.03
6.220000000001164,0.020000000000000018
6.272000000000844,0.03
6.324000000000524,0.03
6.376000000000204,0.03
6.427999999999884,0.04000000000000001
6.481999999999971,0.03
6.536000000000058,0.03
6.583999999998923,0.03


==> figures/data/2,0_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
800,-0.5159999999996217,1.0,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
801,-0.4639999999999418,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
802,-0.41200000000026193,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
803,-0.3580000000001746,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
804,-0.3040000000000873,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9950787401574803
805,-0.25200000000040745,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9960629921259843
806,-0.19800000000032014,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9950787401574803
807,-0.14400000000023283,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
808,-0.09200000000055297,0.998972250770812,0.9988826815642458,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
809,-0.040000000000873115,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9950787401574803
810,0.01599999999962165,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.989065606361829,0.9960629921259843
811,0.06799999999930151,0.998972250770812,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9950787401574803
812,0.11999999999898137,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9910536779324056,0.9960629921259843
813,0.17399999999906868,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9950787401574803
814,0.227999999999156,0.998972250770812,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
815,0.2819999999992433,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
816,0.3320000000021537,1.0,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9910536779324056,0.9960629921259843
817,0.38400000000183354,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9919058130978661,0.989065606361829,0.9950787401574803
818,0.4399999999986903,1.0,0.9977653631284916,0.985178727114211,0.9919058130978661,0.9910536779324056,0.9960629921259843
819,0.49200000000200816,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9910536779324056,0.9960629921259843
820,0.5460000000020955,0.998972250770812,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9970472440944882
821,0.5999999999985448,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
822,0.6539999999986321,1.0,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9960629921259843
823,0.7040000000015425,1.0,0.9988826815642458,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
824,0.7560000000012224,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9919058130978661,0.9900596421471173,0.9960629921259843
825,0.8120000000017171,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9933774834437086,0.9910536779324056,0.9970472440944882
826,0.864000000001397,1.0,0.9988826815642458,0.985178727114211,0.9933774834437086,0.9900596421471173,0.9970472440944882
827,0.9160000000010768,1.0,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9970472440944882
828,0.9700000000011642,1.0010277492291881,0.9988826815642458,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9970472440944882
829,1.0240000000012515,1.0010277492291881,0.9988826815642458,0.985178727114211,0.9926416482707874,0.9910536779324056,0.9970472440944882
830,1.0780000000013388,1.0010277492291881,1.0,0.9825632083696599,0.9919058130978661,0.989065606361829,0.9970472440944882
831,1.1300000000010186,1.002055498458376,0.9988826815642458,0.981691368788143,0.9911699779249448,0.989065606361829,0.9980314960629921
832,1.184000000001106,1.0061664953751284,1.0022346368715085,0.979075850043592,0.9882266372332598,0.9880715705765407,0.9940944881889764
833,1.2360000000007858,1.0041109969167523,0.9977653631284916,0.972972972972973,0.9816041206769683,0.9781312127236581,0.9812992125984252
834,1.2880000000004657,1.002055498458376,0.9798882681564246,0.967741935483871,0.9646799116997793,0.9771371769383698,0.9468503937007874
835,1.342000000000553,0.9773895169578622,0.9385474860335196,0.9380993897122929,0.9153789551140544,0.9512922465208747,0.8937007874015748
836,1.3940000000002328,0.9403905447070915,0.8793296089385475,0.8605056669572798,0.82560706401766,0.8866799204771372,0.8228346456692913
837,1.4480000000003201,0.894141829393628,0.8178770949720671,0.7968613775065388,0.7520235467255335,0.7624254473161034,0.7559055118110236
838,1.4979999999995925,0.8643371017471737,0.758659217877095,0.7210113339145597,0.6644591611479028,0.7206759443339961,0.6811023622047244
839,1.5519999999996799,0.8211716341212744,0.6871508379888268,0.6094158674803836,0.5481972038263428,0.617296222664016,0.5964566929133859
840,1.6059999999997672,0.7790339157245632,0.6145251396648045,0.5030514385353095,0.4451802796173657,0.4662027833001988,0.5334645669291339
841,1.657999999999447,0.7492291880781089,0.5709497206703911,0.4115082824760244,0.36497424576894777,0.42047713717693835,0.48031496062992124
842,1.7099999999991269,0.7338129496402878,0.5564245810055866,0.35571054925893636,0.32818248712288445,0.3499005964214712,0.468503937007874
843,1.7639999999992142,0.736896197327852,0.5508379888268157,0.3199651264167393,0.30242825607064017,0.31312127236580517,0.4566929133858268
844,1.815999999998894,0.736896197327852,0.5452513966480447,0.32083696599825634,0.304635761589404,0.30119284294234594,0.4625984251968504
845,1.8719999999993888,0.7399794450154162,0.5486033519553073,0.3156059285091543,0.30022075055187636,0.2962226640159046,0.4596456692913386
846,1.9239999999990687,0.7440904419321686,0.5486033519553073,0.31734960767218834,0.3016924208977189,0.2952286282306163,0.46358267716535434
847,1.9799999999995634,0.7492291880781089,0.5541899441340782,0.3217088055797733,0.30757910228108903,0.305168986083499,0.4675196850393701
848,2.0319999999992433,0.750256937307297,0.5553072625698324,0.3190932868352223,0.3038999264164827,0.30318091451292245,0.4655511811023622
849,2.0859999999993306,0.7523124357656732,0.5519553072625698,0.31734960767218834,0.3031640912435614,0.30019880715705766,0.46358267716535434
850,2.135999999998603,0.7533401849948612,0.5541899441340782,0.3199651264167393,0.3053715967623252,0.30218687872763417,0.468503937007874
851,2.188000000001921,0.7543679342240494,0.5541899441340782,0.3190932868352223,0.304635761589404,0.30218687872763417,0.468503937007874
852,2.242000000002008,0.7553956834532374,0.5553072625698324,0.32083696599825634,0.30610743193524653,0.30318091451292245,0.46948818897637795
853,2.2960000000020955,0.7574511819116135,0.5564245810055866,0.3225806451612903,0.3083149374540103,0.305168986083499,0.47244094488188976
854,2.3480000000017753,0.7595066803699897,0.5586592178770949,0.32432432432432434,0.3105224429727741,0.3071570576540755,0.4744094488188976
855,2.403999999998632,0.762589928057554,0.5608938547486033,0.3269398430688753,0.31346578366445915,0.3111332007952286,0.47736220472440943
856,2.45600000000195,0.762589928057554,0.5631284916201117,0.32868352223190933,0.3149374540103017,0.3121272365805169,0.4793307086614173
857,2.50800000000163,0.7646454265159301,0.5642458100558659,0.3295553618134263,0.3164091243561442,0.31411530815109345,0.48031496062992124
858,2.562000000001717,0.7656731757451182,0.5653631284916201,0.3330427201394943,0.31935246504782927,0.31510934393638174,0.484251968503937
859,2.6160000000018044,0.7687564234326825,0.5687150837988827,0.3365300784655623,0.32303164091243564,0.32007952286282304,0.48720472440944884
860,2.6680000000014843,0.7708119218910586,0.5709497206703911,0.33740191804707936,0.3237674760853569,0.3210735586481113,0.4881889763779528
861,2.720000000001164,0.7718396711202467,0.5709497206703911,0.33914559721011334,0.3252391464311994,0.3220675944333996,0.49015748031496065
862,2.7740000000012515,0.7728674203494348,0.5731843575418994,0.34088927637314737,0.3274466519499632,0.3240556660039761,0.4911417322834646
863,2.8280000000013388,0.7738951695786228,0.5743016759776536,0.34176111595466435,0.3274466519499632,0.3250497017892644,0.49311023622047245
864,2.8800000000010186,0.7769784172661871,0.5754189944134078,0.34437663469921537,0.33038999264164826,0.32803180914512925,0.49606299212598426
865,2.9320000000006985,0.7780061664953751,0.5776536312849162,0.34524847428073235,0.33112582781456956,0.3290258449304175,0.49606299212598426
866,2.986000000000786,0.7780061664953751,0.5776536312849162,0.34524847428073235,0.3318616629874908,0.33001988071570576,0.4970472440944882
867,3.040000000000873,0.7790339157245632,0.5787709497206703,0.3469921534437663,0.33259749816041206,0.33101391650099404,0.49803149606299213
868,3.092000000000553,0.7800616649537513,0.5787709497206703,0.34786399302528337,0.3340691685062546,0.3320079522862823,0.49901574803149606
869,3.144000000000233,0.7800616649537513,0.5798882681564246,0.34786399302528337,0.3340691685062546,0.3320079522862823,0.5
870,3.1959999999999127,0.7810894141829393,0.5798882681564246,0.34873583260680036,0.33480500367917587,0.33300198807157055,0.5
871,3.25,0.7831449126413155,0.5810055865921788,0.34873583260680036,0.3355408388520971,0.33300198807157055,0.5009842519685039
872,3.3040000000000873,0.7841726618705036,0.5810055865921788,0.35047951176983433,0.3362766740250184,0.3349900596421471,0.5029527559055118
873,3.355999999999767,0.7852004110996916,0.5810055865921788,0.35047951176983433,0.3370125091979397,0.3359840954274354,0.5039370078740157
874,3.4099999999998545,0.7852004110996916,0.5832402234636872,0.35222319093286836,0.33774834437086093,0.33697813121272363,0.5049212598425197
875,3.463999999999942,0.7862281603288798,0.5843575418994413,0.35309503051438534,0.33922001471670343,0.3389662027833002,0.5068897637795275
876,3.5159999999996217,0.7882836587872559,0.5843575418994413,0.3548387096774194,0.33922001471670343,0.3399602385685885,0.5088582677165354
877,3.569999999999709,0.7903391572456321,0.5854748603351956,0.35571054925893636,0.34142752023546724,0.34095427435387676,0.5098425196850394
878,3.621999999999389,0.7903391572456321,0.5865921787709497,0.35571054925893636,0.34216335540838855,0.341948310139165,0.5108267716535433
879,3.6739999999990687,0.7903391572456321,0.5865921787709497,0.35658238884045335,0.34216335540838855,0.341948310139165,0.5108267716535433
880,3.727999999999156,0.7903391572456321,0.5865921787709497,0.35658238884045335,0.3428991905813098,0.3429423459244533,0.5118110236220472
881,3.779999999998836,0.7913669064748201,0.5865921787709497,0.35745422842197033,0.3428991905813098,0.34393638170974156,0.5118110236220472
882,3.833999999998923,0.7913669064748201,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
883,3.8879999999990105,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
884,3.9399999999986903,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
885,3.995999999999185,0.7923946557040082,0.587709497206704,0.35745422842197033,0.3428991905813098,0.34493041749502984,0.5127952755905512
886,4.047999999998865,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.3443708609271523,0.34493041749502984,0.5127952755905512
887,4.098000000001775,0.7934224049331963,0.5888268156424581,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
888,4.152000000001863,0.7923946557040082,0.587709497206704,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
889,4.2040000000015425,0.7934224049331963,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5137795275590551
890,4.25800000000163,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
891,4.312000000001717,0.7934224049331963,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5137795275590551
892,4.367999999998574,0.7934224049331963,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
893,4.416000000001077,0.7934224049331963,0.5899441340782123,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
894,4.472000000001572,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
895,4.5240000000012515,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
896,4.578000000001339,0.7923946557040082,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
897,4.632000000001426,0.7923946557040082,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34592445328031807,0.5127952755905512
898,4.684000000001106,0.7923946557040082,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
899,4.736000000000786,0.7923946557040082,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5118110236220472
900,4.792000000001281,0.7913669064748201,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5118110236220472
901,4.84400000000096,0.7903391572456321,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
902,4.89600000000064,0.789311408016444,0.5865921787709497,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5118110236220472
903,4.94800000000032,0.7882836587872559,0.5854748603351956,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
904,5.004000000000815,0.7882836587872559,0.5865921787709497,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
905,5.056000000000495,0.7872559095580678,0.5865921787709497,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5098425196850394
906,5.108000000000175,0.7852004110996916,0.5854748603351956,0.3583260680034874,0.34363502575423105,0.34393638170974156,0.5098425196850394
907,5.162000000000262,0.7852004110996916,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34393638170974156,0.5088582677165354
908,5.216000000000349,0.7841726618705036,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5088582677165354
909,5.268000000000029,0.7841726618705036,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5078740157480315
910,5.322000000000116,0.7821171634121274,0.5832402234636872,0.36006974716652135,0.3451066961000736,0.34592445328031807,0.5078740157480315
911,5.376000000000204,0.7800616649537513,0.5832402234636872,0.36355710549258935,0.34805003679175867,0.3489065606361829,0.5088582677165354
912,5.4320000000006985,0.7769784172661871,0.582122905027933,0.3714036617262424,0.3561442236938926,0.35984095427435386,0.5068897637795275
913,5.481999999999971,0.7656731757451182,0.5854748603351956,0.3801220575414124,0.37821927888153056,0.36381709741550694,0.5610236220472441
914,5.533999999999651,0.7543679342240494,0.6581005586592179,0.4777680906713165,0.5165562913907285,0.43339960238568587,0.6929133858267716
915,5.587999999999738,0.8314491264131552,0.7597765363128491,0.6338273757628596,0.6740250183958794,0.6093439363817097,0.8149606299212598
916,5.641999999999825,0.8931140801644398,0.870391061452514,0.7820401046207498,0.8359087564385578,0.7594433399602386,0.9448818897637795
917,5.695999999999913,0.9743062692702981,0.9709497206703911,0.909328683522232,0.9521707137601177,0.8986083499005965,1.0019685039370079
918,5.7479999999995925,1.0113052415210688,1.0,0.978204010462075,0.9933774834437086,0.9801192842942346,1.0088582677165354
919,5.799999999999272,1.0051387461459405,1.0078212290502793,0.993897122929381,1.0,0.989065606361829,1.000984251968504
920,5.855999999999767,1.0,1.005586592178771,0.988666085440279,0.9941133186166299,0.9870775347912525,0.9960629921259843
921,5.907999999999447,0.9917780061664954,0.9988826815642458,0.987794245858762,0.9919058130978661,0.9860834990059643,0.9950787401574803
922,5.959999999999127,0.9897225077081192,0.9977653631284916,0.986922406277245,0.9911699779249448,0.9860834990059643,0.9940944881889764
923,6.011999999998807,0.9886947584789312,0.9977653631284916,0.986922406277245,0.9904341427520236,0.9860834990059643,0.9940944881889764
924,6.0679999999993015,0.987667009249743,0.9966480446927374,0.986922406277245,0.9889624724061811,0.9860834990059643,0.9931102362204725
925,6.119999999998981,0.9886947584789312,0.9955307262569832,0.986922406277245,0.9889624724061811,0.9880715705765407,0.9931102362204725
926,6.171999999998661,0.9886947584789312,0.9955307262569832,0.985178727114211,0.9874908020603385,0.9880715705765407,0.9921259842519685
927,6.2259999999987485,0.9886947584789312,0.994413407821229,0.986922406277245,0.9882266372332598,0.9870775347912525,0.9931102362204725
928,6.276000000001659,0.9886947584789312,0.994413407821229,0.986922406277245,0.9874908020603385,0.9870775347912525,0.9921259842519685
929,6.328000000001339,0.987667009249743,0.994413407821229,0.986050566695728,0.9874908020603385,0.9870775347912525,0.9931102362204725
930,6.382000000001426,0.987667009249743,0.994413407821229,0.985178727114211,0.9874908020603385,0.9870775347912525,0.9921259842519685
931,6.436000000001513,0.9886947584789312,0.994413407821229,0.985178727114211,0.9874908020603385,0.9870775347912525,0.9931102362204725
932,6.484000000000378,0.9897225077081192,0.9955307262569832,0.986922406277245,0.9867549668874173,0.9880715705765407,0.9921259842519685
933,6.542000000001281,0.987667009249743,0.9932960893854749,0.986050566695728,0.9874908020603385,0.9870775347912525,0.9921259842519685


==> figures/data/2,5.csv <==
time,voltage
-0.547999999998865,0.020000000000000018
-0.49399999999877764,0.010000000000000009
-0.4399999999986903,0.020000000000000018
-0.3899999999994179,0.03
-0.33399999999892316,0.020000000000000018
-0.27999999999883585,0.020000000000000018
-0.227999999999156,0.03
-0.17399999999906868,0.010000000000000009
-0.11999999999898137,0.0
-0.0639999999984866,0.020000000000000018
-0.01599999999962165,0.020000000000000018
0.03800000000046566,0.020000000000000018
0.09200000000055297,0.020000000000000018
0.14800000000104774,0.03
0.1959999999999127,0.020000000000000018
0.24799999999959255,0.020000000000000018
0.3040000000000873,0.010000000000000009
0.35199999999895226,0.010000000000000009
0.4059999999990396,0.020000000000000018
0.4639999999999418,0.020000000000000018
0.5120000000024447,0.010000000000000009
0.5679999999993015,0.03
0.6199999999989814,0.07
0.6720000000022992,0.1
0.7260000000023865,0.21
0.7800000000024738,0.27
0.8340000000025611,0.36
0.886000000002241,0.43999999999999995
0.9400000000023283,0.6
0.9920000000020082,1.1
1.048000000002503,1.48
1.1019999999989523,1.7100000000000002
1.1520000000018626,1.8
1.2080000000023574,1.76
1.2560000000012224,1.73
1.3140000000021246,1.6700000000000002
1.368000000002212,1.61
1.4200000000018917,1.61
1.4720000000015716,1.59
1.526000000001659,1.58
1.5800000000017462,1.55
1.632000000001426,1.53
1.6860000000015134,1.51
1.7380000000011933,1.48
1.7920000000012806,1.4600000000000002
1.8440000000009604,1.4300000000000002
1.8960000000006403,1.4000000000000001
1.952000000001135,1.37
2.0020000000004075,1.33
2.0560000000004948,1.31
2.1080000000001746,1.26
2.162000000000262,1.23
2.2160000000003492,1.2100000000000002
2.268000000000029,1.1600000000000001
2.324000000000524,1.1300000000000001
2.371999999999389,1.11
2.4279999999998836,1.08
2.4799999999995634,1.08
2.536000000000058,1.06
2.587999999999738,1.03
2.6419999999998254,1.01
2.691999999999098,0.9999999999999999
2.745999999999185,0.9899999999999999
2.7999999999992724,0.9700000000000001
2.8539999999993597,0.9700000000000001
2.90400000000227,0.9500000000000001
2.959999999999127,0.9400000000000001
3.0120000000024447,0.9400000000000001
3.0640000000021246,0.93
3.1160000000018044,0.92
3.1700000000018917,0.92
3.220000000001164,0.91
3.2780000000020664,0.92
3.3280000000013388,0.91
3.3840000000018335,0.9
3.434000000001106,0.9
3.4880000000011933,0.89
3.540000000000873,0.89
3.596000000001368,0.9
3.6480000000010477,0.9
3.702000000001135,0.9
3.7560000000012224,0.91
3.808000000000902,0.9
3.864000000001397,0.88
3.916000000001077,0.89
3.9680000000007567,0.9
4.0240000000012515,0.92
4.076000000000931,0.9899999999999999
4.130000000001019,1.03
4.184000000001106,0.9899999999999999
4.236000000000786,0.7899999999999999
4.288000000000466,0.66
4.3400000000001455,0.5399999999999999
4.39600000000064,0.48
4.443999999999505,0.43999999999999995
4.5020000000004075,0.39
4.556000000000495,0.32999999999999996
4.608000000000175,0.29000000000000004
4.6599999999998545,0.23
4.713999999999942,0.18000000000000002
4.768000000000029,0.15
4.819999999999709,0.12000000000000002
4.873999999999796,0.07
4.927999999999884,0.05000000000000002
4.979999999999563,0.04000000000000001
5.033999999999651,0.020000000000000018
5.087999999999738,0.020000000000000018
5.141999999999825,0.020000000000000018
5.191999999999098,0.03
5.244000000002416,0.03
5.2960000000020955,0.03
5.351999999998952,0.05000000000000002
5.40400000000227,0.05000000000000002
5.45600000000195,0.04000000000000001
5.512000000002445,0.04000000000000001
5.564000000002125,0.04000000000000001
5.616000000001804,0.03
5.670000000001892,0.04000000000000001
5.724000000001979,0.03
5.778000000002066,0.04000000000000001
5.828000000001339,0.05000000000000002
5.880000000001019,0.020000000000000018
5.934000000001106,0.04000000000000001
5.988000000001193,0.04000000000000001
6.040000000000873,0.03
6.09400000000096,0.04000000000000001
6.148000000001048,0.04000000000000001
6.200000000000728,0.03
6.256000000001222,0.03
6.304000000000087,0.06
6.360000000000582,0.03
6.412000000000262,0.04000000000000001
6.468000000000757,0.05000000000000002
6.520000000000437,0.04000000000000001


==> figures/data/2,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
178,-0.5519999999996799,1.0020661157024793,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0010111223458038,1.001002004008016
179,-0.5040000000008149,1.0041322314049588,1.0033783783783783,1.000886524822695,1.002245508982036,1.0010111223458038,1.002004008016032
180,-0.45199999999749707,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.002004008016032
181,-0.3999999999978172,1.0010330578512396,1.0022522522522523,1.0,1.002245508982036,1.0020222446916076,1.001002004008016
182,-0.3440000000009604,1.0020661157024793,1.0011261261261262,1.0,1.002245508982036,1.0010111223458038,1.001002004008016
183,-0.29399999999805004,1.0020661157024793,1.0033783783783783,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
184,-0.23999999999796273,1.0010330578512396,1.0011261261261262,1.0,1.001497005988024,1.0020222446916076,1.001002004008016
185,-0.18799999999828287,1.0020661157024793,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0020222446916076,1.002004008016032
186,-0.13599999999860302,1.003099173553719,1.0022522522522523,1.00177304964539,1.0029940119760479,1.0010111223458038,1.001002004008016
187,-0.07999999999810825,1.003099173553719,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0020222446916076,1.001002004008016
188,-0.027999999998428393,1.0020661157024793,1.0022522522522523,1.0,1.002245508982036,1.0020222446916076,1.001002004008016
189,0.024000000001251465,1.0010330578512396,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
190,0.08000000000174623,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0030333670374114,1.001002004008016
191,0.1320000000014261,1.0010330578512396,1.0022522522522523,1.00177304964539,1.002245508982036,1.0020222446916076,1.001002004008016
192,0.1860000000015134,1.0020661157024793,1.0022522522522523,1.0,1.001497005988024,1.0020222446916076,1.001002004008016
193,0.23800000000119326,1.0010330578512396,1.0033783783783783,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
194,0.2900000000008731,1.0020661157024793,1.0011261261261262,1.000886524822695,1.002245508982036,1.0010111223458038,1.002004008016032
195,0.3440000000009604,1.0010330578512396,1.0022522522522523,1.0,1.0029940119760479,1.0020222446916076,1.001002004008016
196,0.39800000000104774,1.0020661157024793,1.0022522522522523,1.00177304964539,1.002245508982036,1.0020222446916076,1.001002004008016
197,0.44800000000032014,1.0020661157024793,1.0033783783783783,1.000886524822695,1.002245508982036,1.0010111223458038,1.001002004008016
198,0.5,1.0010330578512396,1.0022522522522523,1.00177304964539,1.0029940119760479,1.0020222446916076,1.001002004008016
199,0.5560000000004948,1.0010330578512396,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0010111223458038,1.001002004008016
200,0.6080000000001746,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.002004008016032
201,0.6599999999998545,1.0020661157024793,1.0033783783783783,1.0,1.0029940119760479,1.0020222446916076,1.002004008016032
202,0.7119999999995343,1.0041322314049588,1.0022522522522523,1.0,1.002245508982036,1.0010111223458038,1.002004008016032
203,0.7659999999996217,1.0041322314049588,1.0033783783783783,0.999113475177305,1.002245508982036,1.0,1.002004008016032
204,0.819999999999709,1.0041322314049588,1.0045045045045045,0.99822695035461,1.000748502994012,1.0,1.002004008016032
205,0.8719999999993888,1.0072314049586777,1.0056306306306306,0.9964539007092199,1.000748502994012,0.9989888776541962,1.003006012024048
206,0.9239999999990687,1.0072314049586777,1.0045045045045045,0.9929078014184397,0.9962574850299402,0.9969666329625885,0.998997995991984
207,0.9799999999995634,1.009297520661157,1.0011261261261262,0.9858156028368794,0.9902694610778443,0.9868554095045501,0.9829659318637275
208,1.0300000000024738,1.0020661157024793,0.9752252252252253,0.9769503546099291,0.9670658682634731,0.9828109201213346,0.9398797595190381
209,1.0840000000025611,0.9783057851239669,0.9279279279279279,0.9432624113475178,0.9124251497005988,0.9191102123356926,0.875751503006012
210,1.1340000000018335,0.9411157024793388,0.8603603603603603,0.8714539007092199,0.8278443113772455,0.8837209302325582,0.7965931863727455
211,1.1880000000019209,0.8987603305785123,0.795045045045045,0.8049645390070922,0.7312874251497006,0.7896865520728008,0.7084168336673347
212,1.2440000000024156,0.8574380165289256,0.7150900900900901,0.6861702127659575,0.6227544910179641,0.6855409504550051,0.6152304609218436
213,1.2960000000020955,0.8109504132231405,0.6295045045045045,0.5620567375886525,0.49925149700598803,0.5652173913043478,0.5220440881763527
214,1.3500000000021828,0.7592975206611571,0.5394144144144144,0.4450354609929078,0.38173652694610777,0.3902932254802831,0.43887775551102204
215,1.40400000000227,0.7169421487603306,0.49324324324324326,0.3466312056737589,0.2949101796407186,0.3104145601617796,0.3867735470941884
216,1.45600000000195,0.7024793388429752,0.46396396396396394,0.2783687943262411,0.25299401197604793,0.2810920121334681,0.3627254509018036
217,1.5080000000016298,0.6931818181818182,0.45157657657657657,0.24822695035460993,0.23278443113772454,0.23154701718907988,0.3456913827655311
218,1.5600000000013097,0.6890495867768595,0.44707207207207206,0.2349290780141844,0.22230538922155688,0.20930232558139536,0.3396793587174349
219,1.614000000001397,0.6880165289256198,0.4436936936936937,0.22872340425531915,0.21781437125748504,0.19919110212335692,0.3376753507014028
220,1.6680000000014843,0.6869834710743802,0.44256756756756754,0.22606382978723405,0.21631736526946108,0.19514661274014156,0.3376753507014028
221,1.7200000000011642,0.6880165289256198,0.44256756756756754,0.22695035460992907,0.21706586826347304,0.19514661274014156,0.3396793587174349
222,1.7740000000012515,0.6900826446280992,0.4436936936936937,0.2296099290780142,0.22005988023952097,0.20020222446916078,0.342685370741483
223,1.8240000000005239,0.6921487603305785,0.44594594594594594,0.23315602836879432,0.22380239520958084,0.20222446916076844,0.3456913827655311
224,1.8800000000010186,0.6931818181818182,0.44707207207207206,0.23581560283687944,0.2252994011976048,0.20424671385237614,0.34769539078156314
225,1.934000000001106,0.6942148760330579,0.44932432432432434,0.23847517730496454,0.2282934131736527,0.2082912032355915,0.35070140280561124
226,1.9880000000011933,0.6973140495867769,0.4527027027027027,0.24113475177304963,0.2312874251497006,0.21536905965621841,0.35470941883767537
227,2.0380000000004657,0.7004132231404959,0.45495495495495497,0.24379432624113476,0.2342814371257485,0.21739130434782608,0.35771543086172347
228,2.092000000000553,0.7014462809917356,0.4560810810810811,0.24822695035460993,0.2372754491017964,0.2204246713852376,0.36072144288577157
229,2.144000000000233,0.7035123966942148,0.4583333333333333,0.250886524822695,0.23952095808383234,0.22345803842264914,0.36172344689378755
230,2.19800000000032,0.7045454545454546,0.4605855855855856,0.25354609929078015,0.24176646706586827,0.22548028311425683,0.36472945891783565
231,2.2520000000004075,0.7066115702479339,0.46283783783783783,0.25620567375886527,0.2440119760479042,0.2295247724974722,0.3657314629258517
232,2.3060000000004948,0.7097107438016529,0.46396396396396394,0.2579787234042553,0.24625748502994013,0.23154701718907988,0.36773547094188375
233,2.355999999999767,0.7097107438016529,0.4650900900900901,0.25975177304964536,0.24775449101796407,0.23255813953488372,0.3697394789579158
234,2.407999999999447,0.7107438016528925,0.46621621621621623,0.26152482269503546,0.25,0.2345803842264914,0.3727454909819639
235,2.463999999999942,0.7117768595041323,0.46846846846846846,0.2632978723404255,0.25149700598802394,0.23660262891809908,0.374749498997996
236,2.518000000000029,0.7159090909090909,0.46959459459459457,0.2650709219858156,0.2537425149700599,0.23862487360970677,0.375751503006012
237,2.569999999999709,0.7159090909090909,0.47297297297297297,0.26595744680851063,0.25449101796407186,0.2396359959555106,0.3777555110220441
238,2.621999999999389,0.7179752066115702,0.47184684684684686,0.26773049645390073,0.2559880239520958,0.2416582406471183,0.37975951903807614
239,2.6779999999998836,0.71900826446281,0.4740990990990991,0.2695035460992908,0.25748502994011974,0.243680485338726,0.3807615230460922
240,2.727999999999156,0.7210743801652892,0.4752252252252252,0.2703900709219858,0.25898203592814373,0.243680485338726,0.38276553106212424
241,2.780000000002474,0.7210743801652892,0.47635135135135137,0.2721631205673759,0.26047904191616766,0.24671385237613752,0.3847695390781563
242,2.834000000002561,0.7231404958677686,0.4774774774774775,0.2730496453900709,0.2619760479041916,0.24772497472194135,0.38577154308617234
243,2.886000000002241,0.7252066115702479,0.4786036036036036,0.274822695035461,0.2634730538922156,0.25075834175935285,0.3877755511022044
244,2.9400000000023283,0.7262396694214877,0.4797297297297297,0.27570921985815605,0.26497005988023953,0.2517694641051567,0.38877755511022044
245,2.992000000002008,0.7262396694214877,0.48085585585585583,0.2765957446808511,0.2657185628742515,0.2527805864509606,0.3907815631262525
246,3.044000000001688,0.7283057851239669,0.481981981981982,0.2783687943262411,0.26721556886227543,0.25480283114256824,0.39178356713426854
247,3.096000000001368,0.7293388429752066,0.4831081081081081,0.27925531914893614,0.2687125748502994,0.2558139534883721,0.3927855711422846
248,3.15400000000227,0.7303719008264463,0.4831081081081081,0.2801418439716312,0.2687125748502994,0.2558139534883721,0.39478957915831664
249,3.2080000000023574,0.731404958677686,0.48536036036036034,0.28191489361702127,0.27020958083832336,0.25884732052578363,0.3967935871743487
250,3.25800000000163,0.7334710743801653,0.4864864864864865,0.28191489361702127,0.27095808383233533,0.25985844287158744,0.39779559118236474
251,3.312000000001717,0.7334710743801653,0.4864864864864865,0.28368794326241137,0.27245508982035926,0.2608695652173913,0.39879759519038077
252,3.368000000002212,0.734504132231405,0.48761261261261263,0.2845744680851064,0.27320359281437123,0.26289180990899896,0.3997995991983968
253,3.4200000000018917,0.7365702479338843,0.48873873873873874,0.2854609929078014,0.27395209580838326,0.26289180990899896,0.40080160320641284
254,3.4720000000015716,0.737603305785124,0.48873873873873874,0.28634751773049644,0.2747005988023952,0.2649140546006067,0.40180360721442887
255,3.5240000000012515,0.737603305785124,0.48986486486486486,0.2872340425531915,0.2754491017964072,0.2659251769464105,0.4028056112224449
256,3.5800000000017462,0.737603305785124,0.48986486486486486,0.28812056737588654,0.27619760479041916,0.26693629929221435,0.40380761523046094
257,3.632000000001426,0.7386363636363636,0.49099099099099097,0.28812056737588654,0.27619760479041916,0.2679474216380182,0.40480961923847697
258,3.684000000001106,0.7396694214876033,0.49099099099099097,0.28900709219858156,0.27694610778443113,0.268958543983822,0.405811623246493
259,3.7380000000011933,0.7407024793388429,0.49099099099099097,0.2898936170212766,0.2776946107784431,0.2699696663296259,0.40681362725450904
260,3.7920000000012806,0.7407024793388429,0.49211711711711714,0.2898936170212766,0.2776946107784431,0.27098078867542974,0.40681362725450904
261,3.842000000000553,0.7427685950413223,0.49324324324324326,0.2898936170212766,0.27844311377245506,0.27098078867542974,0.40781563126252507
262,3.900000000001455,0.7427685950413223,0.49324324324324326,0.2907801418439716,0.2791916167664671,0.27199191102123355,0.40781563126252507
263,3.952000000001135,0.743801652892562,0.49324324324324326,0.2907801418439716,0.27844311377245506,0.27199191102123355,0.40781563126252507
264,4.006000000001222,0.743801652892562,0.49324324324324326,0.2907801418439716,0.27844311377245506,0.2730030333670374,0.40781563126252507
265,4.06000000000131,0.7427685950413223,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
266,4.110000000000582,0.7448347107438017,0.49436936936936937,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
267,4.166000000001077,0.7448347107438017,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.4088176352705411
268,4.220000000001164,0.743801652892562,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.27401415571284127,0.40781563126252507
269,4.272000000000844,0.7427685950413223,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
270,4.326000000000931,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
271,4.380000000001019,0.7417355371900827,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40681362725450904
272,4.436000000001513,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40681362725450904
273,4.484000000000378,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.27994011976047906,0.2730030333670374,0.40681362725450904
274,4.538000000000466,0.7396694214876033,0.49099099099099097,0.2916666666666667,0.27994011976047906,0.27401415571284127,0.40681362725450904
275,4.592000000000553,0.7396694214876033,0.49211711711711714,0.2916666666666667,0.27994011976047906,0.27401415571284127,0.40681362725450904
276,4.648000000001048,0.7386363636363636,0.49099099099099097,0.2925531914893617,0.27994011976047906,0.2750252780586451,0.40681362725450904
277,4.695999999999913,0.7386363636363636,0.49099099099099097,0.2925531914893617,0.281437125748503,0.27401415571284127,0.40681362725450904
278,4.7479999999995925,0.737603305785124,0.49099099099099097,0.29521276595744683,0.28218562874251496,0.27603640040444893,0.40781563126252507
279,4.804000000000087,0.737603305785124,0.49211711711711714,0.299645390070922,0.28592814371257486,0.282103134479272,0.4088176352705411
280,4.851999999998952,0.737603305785124,0.49324324324324326,0.30407801418439717,0.29191616766467066,0.28412537917087965,0.41583166332665333
281,4.90599999999904,0.7293388429752066,0.49436936936936937,0.31560283687943264,0.312874251497006,0.2972699696663296,0.43887775551102204
282,4.963999999999942,0.7004132231404959,0.5394144144144144,0.375886524822695,0.4116766467065868,0.40040444893832156,0.5791583166332666
283,5.012000000002445,0.7747933884297521,0.6644144144144144,0.4875886524822695,0.5868263473053892,0.49342770475227504,0.7284569138276553
284,5.0679999999993015,0.8574380165289256,0.7927927927927928,0.700354609929078,0.7567365269461078,0.7623862487360971,0.8797595190380761
285,5.119999999998981,0.9421487603305785,0.9256756756756757,0.8554964539007093,0.9094311377245509,0.8351870576339737,0.9719438877755511
286,5.172000000002299,1.0020661157024793,0.9808558558558559,0.9680851063829787,0.9835329341317365,0.9585439838220424,1.0
287,5.2260000000023865,1.015495867768595,1.0033783783783783,0.9964539007092199,1.0,0.993933265925177,0.998997995991984
288,5.280000000002474,1.006198347107438,0.9988738738738738,0.9929078014184397,0.9962574850299402,0.9908998988877654,0.9979959919839679
289,5.334000000002561,1.0010330578512396,0.9954954954954955,0.9902482269503546,0.9932634730538922,0.9908998988877654,0.9939879759519038
290,5.386000000002241,0.9958677685950413,0.990990990990991,0.9875886524822695,0.9925149700598802,0.9888776541961577,0.9929859719438878
291,5.440000000002328,0.9948347107438017,0.990990990990991,0.9867021276595744,0.9917664670658682,0.9878665318503539,0.9929859719438878
292,5.492000000002008,0.993801652892562,0.990990990990991,0.9875886524822695,0.9917664670658682,0.9898887765419616,0.9919839679358717
293,5.548000000002503,0.9948347107438017,0.9898648648648649,0.9875886524822695,0.9910179640718563,0.9919110212335692,0.9929859719438878
294,5.601999999998952,0.9948347107438017,0.9887387387387387,0.9884751773049646,0.9902694610778443,0.9908998988877654,0.9919839679358717
295,5.652000000001863,0.993801652892562,0.9898648648648649,0.9875886524822695,0.9902694610778443,0.9908998988877654,0.9919839679358717
296,5.708000000002357,0.993801652892562,0.9887387387387387,0.9884751773049646,0.9910179640718563,0.9919110212335692,0.9939879759519038
297,5.756000000001222,0.9958677685950413,0.9898648648648649,0.9893617021276596,0.9910179640718563,0.9919110212335692,0.9949899799599199
298,5.814000000002125,0.9958677685950413,0.990990990990991,0.9893617021276596,0.9910179640718563,0.9919110212335692,0.9959919839679359
299,5.868000000002212,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9949899799599199
300,5.920000000001892,0.993801652892562,0.9898648648648649,0.9902482269503546,0.9910179640718563,0.9919110212335692,0.9949899799599199
301,5.972000000001572,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9908998988877654,0.9949899799599199
302,6.026000000001659,0.9948347107438017,0.990990990990991,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9949899799599199
303,6.080000000001746,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9939879759519038
304,6.132000000001426,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9949443882709808,0.9949899799599199
305,6.186000000001513,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9929221435793731,0.9939879759519038
306,6.238000000001193,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.993933265925177,0.9949899799599199
307,6.292000000001281,0.9958677685950413,0.990990990990991,0.9902482269503546,0.9925149700598802,0.9949443882709808,0.9939879759519038
308,6.34400000000096,0.9948347107438017,0.9898648648648649,0.9911347517730497,0.9925149700598802,0.9929221435793731,0.9949899799599199
309,6.39600000000064,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9929221435793731,0.9949899799599199
310,6.452000000001135,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9932634730538922,0.9929221435793731,0.9939879759519038
311,6.5020000000004075,0.996900826446281,0.990990990990991,0.9902482269503546,0.9925149700598802,0.9919110212335692,0.9949899799599199
312,6.556000000000495,0.996900826446281,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.993933265925177,0.9939879759519038


==> figures/data/Blue_Droplet.csv <==
wv,int
450,0.839
500,0.691
550,0.487
570,0.431
600,0.45
650,0.583

==> figures/data/DataTr.csv <==
time,voltage
0.0,0.49
0.052000000000134605,0.38
0.10599999999976717,0.36
0.15999999999985448,0.35
0.21299999999973807,0.35
0.2660000000000764,0.35
0.31899999999996,0.36
0.37199999999984357,0.35
0.42499999999972715,0.35
0.4780000000000655,0.35
0.5309999999999491,0.36
0.5850000000000364,0.36
0.63799999999992,0.36
0.6900000000000546,0.35
0.7429999999999382,0.35
0.7970000000000255,0.36
0.849999999999909,0.36
0.9039999999999964,0.35
0.95699999999988,0.35
1.0099999999997635,0.36
1.0630000000001019,0.35
1.1190000000001419,0.35
1.168999999999869,0.37
1.2229999999999563,0.34
1.27599999999984,0.35
1.3279999999999745,0.36
1.3809999999998581,0.35
1.43100000000004,0.36
1.48700000000008,0.35
1.53899999999976,0.36
1.5920000000000982,0.35
1.6449999999999818,0.35
1.6990000000000691,0.36
1.75,0.35
1.80600000000004,0.35
1.8589999999999236,0.35
1.913000000000011,0.36
1.9659999999998945,0.35
2.018999999999778,0.35
2.0729999999998654,0.35
2.125999999999749,0.36
2.1790000000000873,0.34
2.23299999999972,0.35
2.2829999999999018,0.36
2.336999999999989,0.34
2.3910000000000764,0.35
2.44399999999996,0.34
2.4980000000000473,0.34
2.5479999999997744,0.34
2.6019999999998618,0.35
2.6539999999999964,0.35
2.70699999999988,0.34
2.7609999999999673,0.35
2.811999999999898,0.34
2.8659999999999854,0.35
2.918999999999869,0.35
2.9729999999999563,0.35
3.025000000000091,0.34
3.0789999999997235,0.35
3.132000000000062,0.35
3.181999999999789,0.35
3.2359999999998763,0.35
3.2899999999999636,0.34
3.338999999999942,0.34
3.394999999999982,0.34
3.4479999999998654,0.36
3.5019999999999527,0.34
3.5520000000001346,0.34
3.6039999999998145,0.34
3.6579999999999018,0.35
3.711999999999989,0.35
3.7619999999997162,0.36
3.8200000000001637,0.35
3.869999999999891,0.36
3.9229999999997744,0.34
3.9760000000001128,0.34
4.028999999999996,0.35
4.083000000000084,0.35
4.135999999999967,0.35
4.188999999999851,0.35
4.241999999999734,0.34
4.2970000000000255,0.35
4.34900000000016,0.34
4.402999999999793,0.35
4.45699999999988,0.35
4.505999999999858,0.35
4.559999999999945,0.34
4.612999999999829,0.35
4.665999999999713,0.34
4.719000000000051,0.35
4.773000000000138,0.36
4.826999999999771,0.35
4.880000000000109,0.34
4.932999999999993,0.35
4.98700000000008,0.34
5.041999999999916,0.35
5.094000000000051,0.35
5.148000000000138,0.35
5.201000000000022,0.34
5.257999999999811,0.35
5.307999999999993,0.36
5.3659999999999854,0.34
5.415999999999713,0.34
5.4699999999998,0.35
5.5219999999999345,0.34
5.576000000000022,0.34
5.628999999999905,0.34
5.682999999999993,0.35
5.73299999999972,0.34
5.7849999999998545,0.34
5.838999999999942,0.34
5.893000000000029,0.34
5.947000000000116,0.34
6.0,0.34
6.054000000000087,0.34
6.106999999999971,0.35
6.161000000000058,0.34
6.2150000000001455,0.35
6.268000000000029,0.35
6.320999999999913,0.35
6.373999999999796,0.35
6.427999999999884,0.34
6.480999999999767,0.35
6.5349999999998545,0.35
6.586999999999989,0.35
6.641999999999825,0.34
6.69399999999996,0.35
6.746999999999844,0.34
6.800999999999931,0.34
6.851999999999862,0.34
6.905999999999949,0.34
6.958999999999833,0.34
7.010999999999967,0.36
7.063999999999851,0.34
7.117999999999938,0.34
7.170000000000073,0.35
7.224999999999909,0.34
7.277999999999793,0.34
7.33199999999988,0.35
7.3849999999997635,0.34
7.438000000000102,0.34
7.4909999999999854,0.34
7.545000000000073,0.34
7.596999999999753,0.35
7.652999999999793,0.34
7.704999999999927,0.35
7.757999999999811,0.34
7.811000000000149,0.35
7.864000000000033,0.34
7.916999999999916,0.34
7.971000000000004,0.36
8.023999999999887,0.34
8.07699999999977,0.35
8.130999999999858,0.34
8.183999999999742,0.34
8.23700000000008,0.34
8.290999999999713,0.35
8.3449999999998,0.35
8.396999999999935,0.35
8.44900000000007,0.34
8.501999999999953,0.34
8.558999999999742,0.34
8.612999999999829,0.35
8.66399999999976,0.34
8.717999999999847,0.35
8.769999999999982,0.35
8.824999999999818,0.34
8.875,0.35
8.929000000000087,0.34
8.980999999999767,0.34
9.034999999999854,0.34
9.087999999999738,0.35
9.141999999999825,0.34
9.195000000000164,0.35
9.248999999999796,0.35
9.30099999999993,0.34
9.355999999999767,0.35
9.405999999999949,0.35
9.460999999999785,0.34
9.514000000000124,0.35
9.56899999999996,0.34
9.61999999999989,0.34
9.672999999999774,0.34
9.726000000000113,0.35
9.779999999999745,0.35
9.829999999999927,0.34
9.886999999999716,0.34
9.93600000000015,0.35
9.991999999999734,0.34
10.045000000000073,0.34
10.09900000000016,0.35
10.15099999999984,0.35
10.203999999999724,0.34
10.25799999999981,0.34
10.31100000000015,0.35
10.362999999999829,0.34
10.415999999999713,0.34
10.469000000000051,0.33
10.521999999999935,0.34
10.574999999999818,0.35
10.628999999999905,0.35
10.68100000000004,0.34
10.735000000000127,0.34
10.78899999999976,0.34
10.842000000000098,0.34
10.894999999999982,0.34
10.947000000000116,0.34
11.000999999999749,0.34
11.052999999999884,0.34
11.105999999999767,0.34
11.159000000000106,0.34
11.212999999999738,0.34
11.266000000000076,0.33
11.320999999999913,0.34
11.373999999999796,0.35
11.427999999999884,0.34
11.480000000000018,0.33
11.532999999999902,0.34
11.585999999999785,0.35
11.639000000000124,0.38
11.690999999999804,0.4
11.746000000000095,0.42
11.797000000000025,0.42
11.851999999999862,0.42
11.904999999999745,0.44
11.958999999999833,0.42
12.010999999999967,0.42
12.065999999999804,0.4
12.117999999999938,0.36
12.172000000000025,0.32
12.224999999999909,0.33
12.278999999999996,0.32
12.33199999999988,0.32
12.386999999999716,0.34
12.436999999999898,0.39
12.490999999999985,0.43
12.545000000000073,0.49
12.597999999999956,0.54
12.65099999999984,0.59
12.704999999999927,0.65
12.75799999999981,0.79
12.811999999999898,0.88
12.86200000000008,0.89
12.915999999999713,0.83
12.969000000000051,0.69
13.021999999999935,0.61
13.074999999999818,0.55
13.13000000000011,0.5
13.183999999999742,0.44
13.23299999999972,0.4
13.286000000000058,0.36
13.340999999999894,0.33
13.393999999999778,0.33
13.445000000000164,0.34
13.498000000000047,0.34
13.549999999999727,0.34
13.603000000000065,0.34
13.655999999999949,0.34
13.708999999999833,0.35
13.761999999999716,0.35
13.815999999999804,0.34
13.869000000000142,0.35
13.920999999999822,0.34
13.97400000000016,0.34
14.027999999999793,0.35
14.08199999999988,0.35
14.134999999999764,0.35
14.188000000000102,0.34
14.240999999999985,0.34
14.295000000000073,0.34
14.347999999999956,0.35
14.40099999999984,0.34
14.454999999999927,0.34
14.50799999999981,0.35
14.561999999999898,0.34
14.61200000000008,0.34
14.666999999999916,0.33
14.715999999999894,0.34
14.768999999999778,0.34
14.826000000000022,0.34
14.876999999999953,0.35
14.93100000000004,0.35
14.985000000000127,0.34
15.034999999999854,0.35
15.087999999999738,0.34
15.143999999999778,0.34
15.19399999999996,0.34
15.246999999999844,0.35
15.30099999999993,0.34
15.353000000000065,0.34
15.405999999999949,0.34
15.458999999999833,0.34
15.51299999999992,0.34
15.567000000000007,0.34
15.621999999999844,0.35
15.672000000000025,0.34
15.730000000000018,0.35
15.778999999999996,0.35
15.835999999999785,0.34
15.889000000000124,0.35
15.942999999999756,0.35
15.99499999999989,0.34
16.049999999999727,0.35
16.10199999999986,0.35
16.15599999999995,0.34
16.208999999999833,0.35
16.260999999999967,0.33
16.31399999999985,0.34
16.367999999999938,0.34
16.42099999999982,0.34
16.47400000000016,0.34
16.527000000000044,0.34
16.58100000000013,0.34
16.630999999999858,0.34
16.686999999999898,0.34
16.73999999999978,0.35
16.791999999999916,0.34
16.846000000000004,0.34
16.90000000000009,0.34
16.952999999999975,0.35
17.007000000000062,0.34
17.05699999999979,0.34
17.11299999999983,0.33
17.164999999999964,0.33
17.217999999999847,0.32
17.271999999999935,0.35
17.326000000000022,0.39
17.37599999999975,0.44
17.429000000000087,0.48
17.483999999999924,0.53
17.536999999999807,0.59
17.590000000000146,0.64
17.64300000000003,0.76
17.695999999999913,0.93
17.748999999999796,1.12
17.802000000000135,1.17
17.853999999999814,1.12
17.909000000000106,0.91
17.960000000000036,0.71
18.014000000000124,0.63
18.065999999999804,0.58
18.121000000000095,0.53
18.17099999999982,0.49
18.228000000000065,0.44
18.278999999999996,0.42
18.33199999999988,0.36
18.385999999999967,0.34
18.434999999999945,0.33
18.48799999999983,0.32
18.540999999999713,0.34
18.59400000000005,0.34
18.64599999999973,0.35
18.69900000000007,0.34
18.748999999999796,0.34
18.80600000000004,0.34
18.85799999999972,0.34
18.91300000000001,0.35
18.9670000000001,0.34
19.01800000000003,0.34
19.070999999999913,0.34
19.123999999999796,0.34
19.177000000000135,0.33
19.230000000000018,0.33
19.2829999999999,0.32
19.335999999999785,0.32
19.385999999999967,0.34
19.442000000000007,0.37
19.494000000000142,0.42
19.54599999999982,0.46
19.60199999999986,0.51
19.65599999999995,0.57
19.708999999999833,0.62
19.76299999999992,0.69
19.815999999999804,0.85
19.86999999999989,1.05
19.922999999999774,1.2
19.976000000000113,1.28
20.029999999999745,1.21
20.08199999999988,0.99
20.134999999999764,0.78
20.188000000000102,0.66
20.23700000000008,0.6
20.295000000000073,0.56
20.346999999999753,0.51
20.40000000000009,0.45
20.45699999999988,0.42
20.510999999999967,0.41
20.56399999999985,0.41
20.615999999999985,0.44
20.670000000000073,0.5
20.722999999999956,0.57
20.77599999999984,0.64
20.829999999999927,0.85
20.878999999999905,1.12
20.93600000000015,1.3
20.989000000000033,1.37
21.04300000000012,1.23
21.092999999999847,1.04
21.14599999999973,0.85
21.199999999999818,0.7
21.253999999999905,0.63
21.304000000000087,0.59
21.35699999999997,0.53
21.411000000000058,0.48
21.462999999999738,0.44
21.516000000000076,0.4
21.570000000000164,0.38
21.623999999999796,0.4
21.677000000000135,0.44
21.730000000000018,0.51
21.7829999999999,0.56
21.83699999999999,0.61
21.889000000000124,0.68
21.942000000000007,0.83
21.994000000000142,1.03
22.048999999999978,1.21
22.10199999999986,1.32
22.15599999999995,1.37
22.208000000000084,1.25
22.261999999999716,1.05
22.315000000000055,0.86
22.367999999999938,0.71
22.422000000000025,0.62
22.47699999999986,0.59
22.52599999999984,0.53
22.578999999999724,0.47
22.632000000000062,0.43
22.686999999999898,0.42
22.73999999999978,0.43
22.79399999999987,0.5
22.842999999999847,0.58
22.90099999999984,0.64
22.953999999999724,0.79
23.00799999999981,0.99
23.05899999999974,1.19
23.11299999999983,1.33
23.166999999999916,1.4
23.21900000000005,1.3
23.27300000000014,1.16
23.32699999999977,0.96
23.38000000000011,0.77
23.432999999999993,0.65
23.485999999999876,0.61
23.539999999999964,0.55
23.5920000000001,0.51
23.644999999999982,0.45
23.697999999999865,0.39
23.751999999999953,0.36
23.80699999999979,0.35
23.85699999999997,0.35
23.909999999999854,0.35
23.96199999999999,0.36
24.016999999999825,0.36
24.06899999999996,0.35
24.121000000000095,0.35
24.173999999999978,0.36
24.230000000000018,0.36
24.279999999999745,0.36
24.333000000000084,0.35
24.385999999999967,0.36
24.440000000000055,0.36
24.491999999999734,0.35
24.54599999999982,0.35
24.59900000000016,0.35
24.652999999999793,0.35
24.703999999999724,0.36
24.75799999999981,0.35
24.81100000000015,0.36
24.865999999999985,0.36
24.91899999999987,0.35
24.971999999999753,0.35
25.02500000000009,0.35
25.077999999999975,0.35
25.130999999999858,0.36
25.18399999999974,0.35
25.23700000000008,0.35
25.290999999999713,0.35
25.3449999999998,0.35
25.398999999999887,0.35
25.45199999999977,0.35
25.507000000000062,0.36
25.559999999999945,0.35
25.61299999999983,0.35
25.665999999999713,0.36
25.7199999999998,0.36
25.773999999999887,0.34
25.82699999999977,0.36
25.878999999999905,0.35
25.934999999999945,0.35
25.985999999999876,0.35
26.03800000000001,0.35
26.0920000000001,0.34
26.143999999999778,0.35
26.197000000000116,0.35
26.25,0.36
26.304000000000087,0.35
26.355000000000018,0.34
26.409000000000106,0.35
26.462999999999738,0.35
26.51299999999992,0.34
26.567000000000007,0.34
26.61999999999989,0.34
26.673999999999978,0.33
26.72400000000016,0.35
26.777000000000044,0.38
26.83100000000013,0.42
26.885999999999967,0.47
26.93899999999985,0.52
26.990999999999985,0.57
27.04599999999982,0.62
27.0949999999998,0.68
27.14800000000014,0.81
27.20199999999977,0.96
27.255999999999858,1.16
27.307999999999993,1.22
27.360999999999876,1.16
27.41399999999976,0.97
27.4670000000001,0.76
27.519999999999982,0.65
27.572999999999865,0.6
27.626999999999953,0.57
27.679999999999836,0.52
27.73299999999972,0.47
27.786999999999807,0.43
27.83699999999999,0.4
27.891999999999825,0.35
27.94399999999996,0.33
27.996999999999844,0.33
28.049999999999727,0.33
28.103999999999814,0.35
28.157000000000153,0.34
28.210000000000036,0.34
28.26299999999992,0.35
28.315999999999804,0.35
28.369000000000142,0.35
28.422000000000025,0.35
28.47499999999991,0.33
28.527000000000044,0.34
28.58199999999988,0.34
28.634999999999764,0.34
28.68600000000015,0.33
28.739000000000033,0.32
28.79399999999987,0.33
28.846999999999753,0.35
28.90000000000009,0.38
28.952999999999975,0.42
29.007000000000062,0.46
29.06100000000015,0.5
29.110999999999876,0.55
29.16399999999976,0.6
29.217999999999847,0.65
29.27300000000014,0.77
29.32400000000007,0.93
29.376999999999953,1.09
29.43199999999979,1.23
29.483999999999924,1.23
29.53800000000001,1.07
29.590999999999894,0.84
29.64599999999973,0.69
29.699999999999818,0.61
29.753000000000156,0.57
29.80600000000004,0.52
29.860000000000127,0.47
29.91399999999976,0.47
29.9670000000001,0.45
30.018999999999778,0.45
30.07400000000007,0.47
30.12599999999975,0.49
30.177999999999884,0.54
30.230999999999767,0.6
30.284999999999854,0.65
30.335000000000036,0.78
30.38799999999992,0.93
30.445000000000164,1.11
30.498999999999796,1.27
30.552000000000135,1.31
30.605000000000018,1.17
30.657000000000153,0.95
30.710000000000036,0.77
30.76299999999992,0.66
30.817000000000007,0.61
30.866999999999734,0.57
30.922000000000025,0.53
30.97499999999991,0.49
31.027999999999793,0.45
31.08100000000013,0.41
31.135999999999967,0.37
31.18899999999985,0.34
31.242999999999938,0.34
31.295000000000073,0.34
31.347999999999956,0.35
31.402000000000044,0.35
31.452999999999975,0.35
31.505999999999858,0.35
31.55600000000004,0.34
31.610000000000127,0.35
31.66399999999976,0.36
31.713999999999942,0.34
31.766999999999825,0.34
31.820999999999913,0.35
31.87599999999975,0.35
31.92599999999993,0.36
31.978000000000065,0.35
32.0329999999999,0.35
32.08699999999999,0.35
32.136999999999716,0.34
32.190000000000055,0.34
32.24499999999989,0.36
32.297999999999774,0.36
32.35100000000011,0.35
32.403999999999996,0.35
32.458000000000084,0.35
32.51099999999997,0.35
32.565000000000055,0.35
32.61799999999994,0.35
32.672000000000025,0.34
32.72499999999991,0.35
32.777000000000044,0.33
32.82899999999972,0.33
32.88299999999981,0.33
32.93600000000015,0.34
32.98999999999978,0.38
33.04300000000012,0.43
33.09699999999975,0.46
33.15099999999984,0.51
33.20399999999972,0.56
33.25599999999986,0.6
33.309999999999945,0.66
33.36299999999983,0.78
33.41599999999971,0.94
33.471000000000004,1.14
33.521999999999935,1.2
33.57499999999982,1.17
33.628000000000156,0.99
33.68199999999979,0.76
33.735999999999876,0.64
33.78899999999976,0.6
33.840999999999894,0.54
33.89399999999978,0.48
33.947999999999865,0.43
34.00099999999975,0.38
34.05600000000004,0.34
34.108999999999924,0.33
34.16399999999976,0.35
34.2170000000001,0.35
34.271999999999935,0.35
34.32099999999991,0.36
34.37599999999975,0.34
34.42900000000009,0.35
34.48299999999972,0.35
34.534000000000106,0.34
34.58799999999974,0.35
34.63999999999987,0.34
34.69399999999996,0.34
34.746999999999844,0.35
34.79999999999973,0.35
34.853999999999814,0.35
34.9079999999999,0.35
34.960999999999785,0.36
35.01499999999987,0.34
35.067999999999756,0.35
35.121999999999844,0.34
35.172000000000025,0.35
35.22499999999991,0.34
35.278999999999996,0.34
35.33100000000013,0.35
35.38299999999981,0.35
35.4369999999999,0.34
35.490999999999985,0.35
35.54399999999987,0.35
35.596000000000004,0.34
35.64899999999989,0.34
35.70199999999977,0.35
35.753000000000156,0.34
35.80600000000004,0.35
35.858999999999924,0.35
35.91399999999976,0.35
35.9670000000001,0.35
36.01999999999998,0.35
36.072000000000116,0.35
36.12699999999995,0.35
36.17900000000009,0.35
36.23099999999977,0.35
36.284999999999854,0.34
36.33899999999994,0.35
36.391999999999825,0.35
36.445000000000164,0.35
36.496999999999844,0.35
36.552000000000135,0.35
36.60500000000002,0.35
36.6579999999999,0.35


==> figures/data/DataTr_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
0,0.0,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9962510897994769,0.9915929203539824
1,0.052000000000134605,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
2,0.10599999999976717,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
3,0.15999999999985448,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9956890699253225,0.9988666085440279,0.9915929203539824
4,0.21299999999973807,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
5,0.2660000000000764,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
6,0.31899999999996,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
7,0.37199999999984357,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
8,0.42499999999972715,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
9,0.4780000000000655,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
10,0.5309999999999491,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
11,0.5850000000000364,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
12,0.63799999999992,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
13,0.6900000000000546,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
14,0.7429999999999382,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
15,0.7970000000000255,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
16,0.849999999999909,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
17,0.9039999999999964,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
18,0.95699999999988,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
19,1.0099999999997635,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
20,1.0630000000001019,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
21,1.1190000000001419,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
22,1.168999999999869,0.9979538904899135,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9979947689625108,0.9907079646017699
23,1.2229999999999563,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.996367956551256,1.000610287707062,0.9924778761061948
24,1.27599999999984,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
25,1.3279999999999745,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
26,1.3809999999998581,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
27,1.43100000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
28,1.48700000000008,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9970468431771895,0.9979947689625108,0.9915929203539824
29,1.53899999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
30,1.5920000000000982,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
31,1.6449999999999818,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
32,1.6990000000000691,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
33,1.75,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
34,1.80600000000004,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
35,1.8589999999999236,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
36,1.913000000000011,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
37,1.9659999999998945,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
38,2.018999999999778,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
39,2.0729999999998654,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
40,2.125999999999749,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
41,2.1790000000000873,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.996367956551256,0.9997384481255449,0.9907079646017699
42,2.23299999999972,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
43,2.2829999999999018,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
44,2.336999999999989,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
45,2.3910000000000764,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
46,2.44399999999996,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
47,2.4980000000000473,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
48,2.5479999999997744,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
49,2.6019999999998618,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
50,2.6539999999999964,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
51,2.70699999999988,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
52,2.7609999999999673,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
53,2.811999999999898,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
54,2.8659999999999854,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
55,2.918999999999869,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
56,2.9729999999999563,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
57,3.025000000000091,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
58,3.0789999999997235,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
59,3.132000000000062,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
60,3.181999999999789,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
61,3.2359999999998763,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
62,3.2899999999999636,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
63,3.338999999999942,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
64,3.394999999999982,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
65,3.4479999999998654,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
66,3.5019999999999527,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
67,3.5520000000001346,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
68,3.6039999999998145,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
69,3.6579999999999018,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
70,3.711999999999989,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
71,3.7619999999997162,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9956890699253225,0.9997384481255449,0.9907079646017699
72,3.8200000000001637,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
73,3.869999999999891,0.9969932756964457,0.995659760087241,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
74,3.9229999999997744,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
75,3.9760000000001128,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
76,4.028999999999996,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
77,4.083000000000084,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
78,4.135999999999967,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
79,4.188999999999851,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
80,4.241999999999734,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
81,4.2970000000000255,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
82,4.34900000000016,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
83,4.402999999999793,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
84,4.45699999999988,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
85,4.505999999999858,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
86,4.559999999999945,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
87,4.612999999999829,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
88,4.665999999999713,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
89,4.719000000000051,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
90,4.773000000000138,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
91,4.826999999999771,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
92,4.880000000000109,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
93,4.932999999999993,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
94,4.98700000000008,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
95,5.041999999999916,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
96,5.094000000000051,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
97,5.148000000000138,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
98,5.201000000000022,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
99,5.257999999999811,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
100,5.307999999999993,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
101,5.3659999999999854,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
102,5.415999999999713,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
103,5.4699999999998,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
104,5.5219999999999345,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
105,5.576000000000022,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
106,5.628999999999905,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
107,5.682999999999993,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
108,5.73299999999972,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
109,5.7849999999998545,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
110,5.838999999999942,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
111,5.893000000000029,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
112,5.947000000000116,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
113,6.0,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
114,6.054000000000087,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
115,6.106999999999971,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
116,6.161000000000058,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
117,6.2150000000001455,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
118,6.268000000000029,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
119,6.320999999999913,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
120,6.373999999999796,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
121,6.427999999999884,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
122,6.480999999999767,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
123,6.5349999999998545,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
124,6.586999999999989,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
125,6.641999999999825,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
126,6.69399999999996,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
127,6.746999999999844,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
128,6.800999999999931,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
129,6.851999999999862,0.9969932756964457,0.995659760087241,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
130,6.905999999999949,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
131,6.958999999999833,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
132,7.010999999999967,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
133,7.063999999999851,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
134,7.117999999999938,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
135,7.170000000000073,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
136,7.224999999999909,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9988666085440279,0.9907079646017699
137,7.277999999999793,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
138,7.33199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
139,7.3849999999997635,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
140,7.438000000000102,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
141,7.4909999999999854,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
142,7.545000000000073,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
143,7.596999999999753,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
144,7.652999999999793,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
145,7.704999999999927,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
146,7.757999999999811,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
147,7.811000000000149,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
148,7.864000000000033,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
149,7.916999999999916,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
150,7.971000000000004,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
151,8.023999999999887,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
152,8.07699999999977,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
153,8.130999999999858,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
154,8.183999999999742,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
155,8.23700000000008,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
156,8.290999999999713,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
157,8.3449999999998,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
158,8.396999999999935,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9942477876106195
159,8.44900000000007,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9970468431771895,1.001482127288579,0.9942477876106195
160,8.501999999999953,0.9950720461095102,0.9923882224645584,0.9907253463732681,0.9956890699253225,1.002353966870096,0.9969026548672567
161,8.558999999999742,0.9883477425552354,0.9760305343511451,0.9842053789731051,0.9780380176510524,0.9962510897994769,0.9676991150442479
162,8.612999999999829,0.9460806916426514,0.9127808069792802,0.9361206193969029,0.929837067209776,0.9805579773321709,0.9305309734513275
163,8.66399999999976,0.8894044188280499,0.876793893129771,0.8961858190709047,0.9087915818058385,0.9395815170008718,0.9349557522123895
164,8.717999999999847,0.8884438040345821,0.8844274809160306,0.8929258353708232,0.9108282416836389,0.9326068003487358,0.9402654867256638
165,8.769999999999982,0.905734870317003,0.8996946564885495,0.9027057864710677,0.9223693143245079,0.9421970357454228,0.9615044247787611
166,8.824999999999818,0.9326320845341018,0.9433151581243184,0.9247106764466178,0.9569925322471148,0.9648648648648649,0.9871681415929204
167,8.875,0.9748991354466858,0.9629443838604144,0.9613854930725347,0.9760013577732519,0.9805579773321709,0.9880530973451328
168,8.929000000000087,0.9835446685878964,0.9738495092693567,0.9809453952730236,0.984826883910387,0.9979947689625108,0.9960176991150443
169,8.980999999999767,0.9912295869356389,0.9891166848418758,0.9907253463732681,0.9956890699253225,1.000610287707062,0.9951327433628319
170,9.034999999999854,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9984046164290564,1.002353966870096,0.9933628318584071
171,9.087999999999738,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9970468431771895,1.001482127288579,0.9933628318584071
172,9.141999999999825,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
173,9.195000000000164,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
174,9.248999999999796,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
175,9.30099999999993,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
176,9.355999999999767,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9924778761061948
177,9.405999999999949,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
178,9.460999999999785,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9933628318584071
179,9.514000000000124,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9977257298031229,1.001482127288579,0.9951327433628319
180,9.56899999999996,0.9950720461095102,0.9934787350054526,0.9907253463732681,0.9984046164290564,1.00409764603313,0.9995575221238938
181,9.61999999999989,0.9931508165225744,0.99020719738277,0.9866503667481663,0.9956890699253225,1.004969485614647,1.0048672566371681
182,9.672999999999774,0.9825840537944284,0.9651254089422028,0.9736104319478402,0.9678547182620503,1.011072362685266,0.9650442477876107
183,9.726000000000113,0.9076560999039385,0.857164667393675,0.888035859820701,0.8870672097759674,0.9709677419354839,0.929646017699115
184,9.779999999999745,0.782776176753122,0.713217011995638,0.7674164629176854,0.7859131025118805,0.8942458587619878,0.9039823008849558
185,9.829999999999927,0.6511719500480309,0.5638167938931298,0.6679869600651998,0.686795655125594,0.8741935483870967,0.8738938053097346
186,9.886999999999716,0.5186071085494717,0.4209596510359869,0.5082477587612062,0.5965037338764427,0.8114210985178727,0.8774336283185841
187,9.93600000000015,0.436954851104707,0.32717557251908397,0.44467807660961695,0.5374405974202309,0.8122929380993897,0.8721238938053097
188,9.991999999999734,0.3908453410182517,0.2759214830970556,0.3721434392828036,0.5211473183978276,0.8079337401918046,0.8774336283185841
189,10.045000000000073,0.3927665706051873,0.30427480916030536,0.3843683781581092,0.5428716904276986,0.8183958151700087,0.8623893805309735
190,10.09900000000016,0.484985590778098,0.46130861504907306,0.5033577832110839,0.6501357773251868,0.8149084568439406,0.8871681415929203
191,10.15099999999984,0.6377233429394813,0.6357906215921483,0.6419070904645476,0.7601154107264088,0.8567567567567568,0.9190265486725664
192,10.203999999999724,0.7837367915465898,0.792824427480916,0.7829013854930724,0.863306177868296,0.9090671316477767,0.9606194690265487
193,10.25799999999981,0.9009317963496637,0.9051472191930208,0.9018907905460474,0.9454514596062458,0.9482999128160419,0.9907079646017699
194,10.31100000000015,0.9662536023054755,0.9596728462377317,0.9662754686226569,0.9800746775288527,0.9997384481255449,1.0030973451327434
195,10.362999999999829,0.9883477425552354,0.9858451472191929,0.988280358598207,0.9956890699253225,1.004969485614647,0.9995575221238938
196,10.415999999999713,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9990835030549898,1.0032258064516129,0.9977876106194691
197,10.469000000000051,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9984046164290564,1.001482127288579,0.9951327433628319
198,10.521999999999935,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,1.001482127288579,0.9933628318584071
199,10.574999999999818,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
200,10.628999999999905,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
201,10.68100000000004,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
202,10.735000000000127,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
203,10.78899999999976,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
204,10.842000000000098,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
205,10.894999999999982,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
206,10.947000000000116,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9915929203539824
207,11.000999999999749,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
208,11.052999999999884,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
209,11.105999999999767,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
210,11.159000000000106,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
211,11.212999999999738,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
212,11.266000000000076,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
213,11.320999999999913,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
214,11.373999999999796,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
215,11.427999999999884,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
216,11.480000000000018,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
217,11.532999999999902,0.9960326609029779,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
218,11.585999999999785,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
219,11.639000000000124,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
220,11.690999999999804,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9988666085440279,0.9924778761061948
221,11.746000000000095,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
222,11.797000000000025,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
223,11.851999999999862,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
224,11.904999999999745,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
225,11.958999999999833,0.9950720461095102,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
226,12.010999999999967,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
227,12.065999999999804,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9997384481255449,0.9924778761061948
228,12.117999999999938,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
229,12.172000000000025,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
230,12.224999999999909,0.9969932756964457,0.995659760087241,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9924778761061948
231,12.278999999999996,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
232,12.33199999999988,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9933628318584071
233,12.386999999999716,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
234,12.436999999999898,0.9998751200768492,0.9978407851690294,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
235,12.490999999999985,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
236,12.545000000000073,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9915929203539824
237,12.597999999999956,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
238,12.65099999999984,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
239,12.704999999999927,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
240,12.75799999999981,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
241,12.811999999999898,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9997384481255449,0.9915929203539824
242,12.86200000000008,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
243,12.915999999999713,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
244,12.969000000000051,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
245,13.021999999999935,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
246,13.074999999999818,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
247,13.13000000000011,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
248,13.183999999999742,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
249,13.23299999999972,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
250,13.286000000000058,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
251,13.340999999999894,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
252,13.393999999999778,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
253,13.445000000000164,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
254,13.498000000000047,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
255,13.549999999999727,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
256,13.603000000000065,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
257,13.655999999999949,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.996367956551256,1.000610287707062,0.9924778761061948
258,13.708999999999833,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,0.9988666085440279,0.9924778761061948
259,13.761999999999716,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
260,13.815999999999804,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
261,13.869000000000142,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
262,13.920999999999822,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
263,13.97400000000016,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
264,14.027999999999793,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
265,14.08199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
266,14.134999999999764,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.996367956551256,0.9997384481255449,0.9924778761061948
267,14.188000000000102,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
268,14.240999999999985,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
269,14.295000000000073,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
270,14.347999999999956,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
271,14.40099999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
272,14.454999999999927,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
273,14.50799999999981,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
274,14.561999999999898,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.001482127288579,0.9933628318584071
275,14.61200000000008,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9984046164290564,1.000610287707062,0.9951327433628319
276,14.666999999999916,0.9960326609029779,0.995659760087241,0.9907253463732681,0.9984046164290564,1.004969485614647,0.9995575221238938
277,14.715999999999894,0.9941114313160422,0.9912977099236642,0.985835370823146,0.996367956551256,1.005841325196164,1.0030973451327434
278,14.768999999999778,0.9768203650336216,0.9509487459105779,0.9744254278728606,0.9481670061099797,1.0084568439407149,0.9508849557522124
279,14.826000000000022,0.8500192122958694,0.7862813522355507,0.8097962510187449,0.8191785471826205,0.9073234524847428,0.9092920353982301
280,14.876999999999953,0.6703842459173872,0.5867175572519083,0.6313121434392828,0.6834012219959267,0.8768090671316477,0.8730088495575221
281,14.93100000000004,0.495552353506244,0.40242093784078514,0.47075794621026895,0.5761371350984386,0.8157802964254577,0.8721238938053097
282,14.985000000000127,0.4062151777137368,0.2813740458015267,0.3745884270578647,0.5177528852681602,0.8096774193548387,0.8800884955752213
283,15.034999999999854,0.3802785782901057,0.2682878953107961,0.3656234718826406,0.5197895451459607,0.8149084568439406,0.8800884955752213
284,15.087999999999738,0.3860422670509126,0.2781025081788441,0.37784841075794623,0.5306517311608961,0.8175239755884917,0.8650442477876107
285,15.143999999999778,0.426388088376561,0.36970556161395857,0.4332681336593317,0.5931093007467754,0.8131647776809067,0.8659292035398231
286,15.19399999999996,0.5656772334293948,0.5507306434023991,0.5799674001629991,0.7071622539035981,0.8340889276373147,0.9030973451327434
287,15.246999999999844,0.7251392891450528,0.7263031624863685,0.7258516707416462,0.821215207060421,0.8829119442022667,0.9314159292035399
288,15.30099999999993,0.8548222862632084,0.8691603053435115,0.8546210268948655,0.9149015614392397,0.9491717523975588,0.9845132743362832
289,15.353000000000065,0.9508837656099904,0.94113413304253,0.9312306438467808,0.974643584521385,0.9840453356582388,0.9960176991150443
290,15.405999999999949,0.9787415946205571,0.9803925845147219,0.9809453952730236,0.9956890699253225,1.001482127288579,0.9995575221238938
291,15.458999999999833,0.9921902017291067,0.99020719738277,0.9923553382233088,0.9990835030549898,1.004969485614647,0.9986725663716814
292,15.51299999999992,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9990835030549898,1.0032258064516129,0.9951327433628319
293,15.567000000000007,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9984046164290564,1.000610287707062,0.9933628318584071
294,15.621999999999844,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
295,15.672000000000025,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
296,15.730000000000018,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
297,15.778999999999996,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
298,15.835999999999785,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
299,15.889000000000124,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
300,15.942999999999756,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9915929203539824
301,15.99499999999989,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9915929203539824
302,16.049999999999727,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
303,16.10199999999986,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
304,16.15599999999995,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
305,16.208999999999833,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
306,16.260999999999967,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
307,16.31399999999985,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9933628318584071
308,16.367999999999938,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9984046164290564,1.000610287707062,0.9960176991150443
309,16.42099999999982,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9984046164290564,1.0032258064516129,0.9977876106194691
310,16.47400000000016,0.9941114313160422,0.9912977099236642,0.988280358598207,0.9977257298031229,1.004969485614647,1.0030973451327434
311,16.527000000000044,0.9873871277617676,0.9814830970556161,0.9817603911980439,0.9855057705363205,1.0084568439407149,0.9765486725663717
312,16.58100000000013,0.9393563880883766,0.8964231188658669,0.9198207008964956,0.9169382213170401,0.9596338273757629,0.9384955752212389
313,16.630999999999858,0.8212007684918348,0.7535659760087241,0.8318011409942949,0.8096741344195519,0.9334786399302528,0.9057522123893805
314,16.686999999999898,0.6665417867435159,0.5823555070883315,0.6410920945395273,0.689511201629328,0.8759372275501307,0.8712389380530974
315,16.73999999999978,0.5109221902017291,0.41659760087241005,0.48705786471067647,0.5856415478615071,0.8201394943330427,0.8721238938053097
316,16.791999999999916,0.41870317002881846,0.2944601962922574,0.3851833740831296,0.5177528852681602,0.8053182214472537,0.8774336283185841
317,16.846000000000004,0.38316042267050915,0.2693784078516903,0.36399348003259985,0.5197895451459607,0.8105492589363557,0.8809734513274337
318,16.90000000000009,0.3870028818443804,0.27374045801526714,0.37295843520782396,0.5258995247793619,0.8166521360069747,0.8792035398230089
319,16.952999999999975,0.4110182516810759,0.3086368593238822,0.4022982885085575,0.5530549898167006,0.8201394943330427,0.8650442477876107
320,17.007000000000062,0.5118828049951969,0.47657579062159217,0.5335126324368378,0.6684657162253904,0.8462946817785527,0.8924778761061948
321,17.05699999999979,0.6857540826128723,0.678320610687023,0.649242053789731,0.7933808553971488,0.8707061900610288,0.9278761061946903
322,17.11299999999983,0.8327281460134486,0.8418974918211559,0.829356153219234,0.8952138492871691,0.9247602441150828,0.9809734513274336
323,17.164999999999964,0.9431988472622479,0.9367720828789532,0.9198207008964956,0.9692124915139172,0.9744551002615518,0.9942477876106195
324,17.217999999999847,0.9768203650336216,0.9749400218102509,0.9785004074979624,0.9922946367956552,1.000610287707062,1.000442477876106
325,17.271999999999935,0.9912295869356389,0.9891166848418758,0.9915403422982885,0.9997623896809233,1.00409764603313,1.000442477876106
326,17.326000000000022,0.9960326609029779,0.9945692475463468,0.9931703341483293,1.0011201629327902,1.004969485614647,1.0013274336283187
327,17.37599999999975,0.9960326609029779,0.9945692475463468,0.9907253463732681,0.9997623896809233,1.004969485614647,1.002212389380531
328,17.429000000000087,0.9902689721421709,0.9891166848418758,0.9850203748981254,0.996367956551256,1.005841325196164,0.9977876106194691
329,17.483999999999924,0.9729779058597503,0.9433151581243184,0.9613854930725347,0.9535980991174474,1.009328683522232,0.958849557522124
330,17.536999999999807,0.8865225744476466,0.8299018538713194,0.8709209453952731,0.8707739307535642,0.9613775065387968,0.9252212389380532
331,17.590000000000146,0.7578001921229587,0.6859541984732824,0.7462265688671557,0.7709775967413443,0.9125544899738448,0.8969026548672567
332,17.64300000000003,0.6329202689721423,0.5430970556161396,0.6223471882640588,0.6752545824847251,0.8698343504795117,0.8721238938053097
333,17.695999999999913,0.5128434197886648,0.41768811341330425,0.5049877750611247,0.5944670739986423,0.8244986922406277,0.8765486725663717
334,17.748999999999796,0.43983669548511045,0.3293565976008724,0.42593317033414835,0.5394772572980312,0.8114210985178727,0.8712389380530974
335,17.802000000000135,0.39372718539865514,0.27701199563794987,0.3680684596577017,0.5170739986422268,0.8061900610287707,0.8800884955752213
336,17.853999999999814,0.38219980787704133,0.2704689203925845,0.3623634881825591,0.5191106585200271,0.8122929380993897,0.881858407079646
337,17.909000000000106,0.38412103746397697,0.27155943293347873,0.3648084759576202,0.5211473183978276,0.8157802964254577,0.8809734513274337
338,17.960000000000036,0.38892411143131606,0.2759214830970556,0.3713284433577832,0.5245417515274949,0.8166521360069747,0.8792035398230089
339,18.014000000000124,0.39853025936599423,0.28900763358778625,0.3835533822330888,0.5347250509164969,0.8201394943330427,0.8685840707964603
340,18.065999999999804,0.4321517771373679,0.35880043620501634,0.4202281988590057,0.5788526816021725,0.8192676547515257,0.8632743362831858
341,18.121000000000095,0.5407012487992315,0.5169247546346782,0.5457375713121435,0.6772912423625255,0.8436791630340017,0.8924778761061948
342,18.17099999999982,0.6838328530259365,0.6794111232279172,0.6435370823145885,0.7845553292600136,0.8689625108979947,0.922566371681416
343,18.228000000000065,0.81447646493756,0.8233587786259542,0.8073512632436837,0.8782416836388324,0.9334786399302528,0.9685840707964603
344,18.278999999999996,0.9201440922190203,0.9193238822246457,0.9149307253463732,0.9535980991174474,0.9526591107236269,0.9880530973451328
345,18.33199999999988,0.969135446685879,0.9629443838604144,0.9687204563977181,0.9827902240325866,0.9997384481255449,1.002212389380531
346,18.385999999999967,0.9883477425552354,0.9858451472191929,0.988280358598207,0.996367956551256,1.00409764603313,0.9995575221238938
347,18.434999999999945,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9997623896809233,1.00409764603313,0.9986725663716814
348,18.48799999999983,0.9950720461095102,0.9923882224645584,0.9923553382233088,1.0004412763068566,1.0032258064516129,1.000442477876106
349,18.540999999999713,0.9941114313160422,0.9923882224645584,0.9899103504482478,0.9984046164290564,1.004969485614647,1.002212389380531
350,18.59400000000005,0.9883477425552354,0.9880261723009816,0.9842053789731051,0.9943312966734555,1.005841325196164,0.9889380530973452
351,18.64599999999973,0.9643323727185398,0.9302290076335877,0.9524205378973105,0.9440936863543788,1.004969485614647,0.954424778761062
352,18.69900000000007,0.8740345821325648,0.8146346782988005,0.8595110024449877,0.8605906313645622,0.9317349607672188,0.922566371681416
353,18.748999999999796,0.7491546589817484,0.6772300981461288,0.7690464547677263,0.7635098438560761,0.9073234524847428,0.8933628318584071
354,18.80600000000004,0.6223535062439962,0.5289203925845147,0.6125672371638142,0.6657501697216566,0.8654751525719268,0.8721238938053097
355,18.85799999999972,0.5013160422670508,0.4078735005452563,0.49357783211083944,0.589714867617108,0.8192676547515257,0.8756637168141593
356,18.91300000000001,0.4321517771373679,0.317360959651036,0.4145232273838631,0.5299728445349626,0.8096774193548387,0.8730088495575221
357,18.9670000000001,0.38892411143131606,0.27264994547437293,0.3648084759576202,0.5157162253903598,0.8088055797733217,0.8800884955752213
358,19.01800000000003,0.3793179634966379,0.26610687022900764,0.35991850040749795,0.5170739986422268,0.8122929380993897,0.881858407079646
359,19.070999999999913,0.3802785782901057,0.2693784078516903,0.3623634881825591,0.5191106585200271,0.8157802964254577,0.8800884955752213
360,19.123999999999796,0.38412103746397697,0.27374045801526714,0.36888345558272206,0.523183978275628,0.8166521360069747,0.8774336283185841
361,19.177000000000135,0.3927665706051873,0.28573609596510363,0.3802933985330073,0.5320095044127631,0.8166521360069747,0.8676991150442478
362,19.230000000000018,0.4206243996157541,0.3457142857142857,0.40963325183374083,0.5686693822131704,0.8166521360069747,0.8597345132743364
363,19.2829999999999,0.522449567723343,0.49838604143947657,0.5310676446617767,0.6671079429735235,0.8393199651264167,0.8880530973451328
364,19.335999999999785,0.6646205571565802,0.6608724100327155,0.6598370008149959,0.7716564833672777,0.8846556233653008,0.9199115044247788
365,19.385999999999967,0.7971853986551394,0.8037295528898583,0.760081499592502,0.86602172437203,0.9116826503923278,0.9606194690265487
366,19.442000000000007,0.905734870317003,0.9084187568157034,0.9018907905460474,0.9447725729803124,0.9448125544899738,0.9889380530973452
367,19.494000000000142,0.9652929875120078,0.9585823336968375,0.9638304808475957,0.9793957909029193,0.9988666085440279,1.002212389380531
368,19.54599999999982,0.9864265129682996,0.9847546346782987,0.9825753871230645,0.996367956551256,1.0032258064516129,0.9986725663716814
369,19.60199999999986,0.9941114313160422,0.9923882224645584,0.9931703341483293,1.0011201629327902,1.004969485614647,0.9995575221238938
370,19.65599999999995,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9997623896809233,1.005841325196164,1.000442477876106
371,19.708999999999833,0.9941114313160422,0.9912977099236642,0.988280358598207,0.9984046164290564,1.005841325196164,1.0039823008849558
372,19.76299999999992,0.9873871277617676,0.9825736095965103,0.9825753871230645,0.9861846571622539,1.0075850043591978,0.9774336283185842
373,19.815999999999804,0.9403170028818444,0.8986041439476553,0.9255256723716381,0.9210115410726409,0.9901482127288579,0.9420353982300885
374,19.86999999999989,0.8346493756003843,0.7699236641221374,0.8195762021189894,0.8266463000678888,0.9413251961639059,0.9163716814159293
375,19.922999999999774,0.7040057636887609,0.6270665212649946,0.692436837815811,0.7302443991853361,0.8907585004359198,0.8809734513274337
376,19.976000000000113,0.5781652257444765,0.4787568157033806,0.5726324368378157,0.6311269517990497,0.8497820401046208,0.8765486725663717
377,20.029999999999745,0.4724975984630163,0.3784296619411123,0.46668296658516706,0.5720638153428378,0.8105492589363557,0.8712389380530974
378,20.08199999999988,0.4167819404418828,0.2922791712104689,0.3933333333333333,0.5184317718940937,0.8070619006102877,0.8774336283185841
379,20.134999999999764,0.38412103746397697,0.2704689203925845,0.3623634881825591,0.5157162253903598,0.8079337401918046,0.8809734513274337
380,20.188000000000102,0.3802785782901057,0.2682878953107961,0.36073349633251833,0.5184317718940937,0.8140366172624237,0.881858407079646
381,20.23700000000008,0.38316042267050915,0.27264994547437293,0.36399348003259985,0.5211473183978276,0.8149084568439406,0.8800884955752213
382,20.295000000000073,0.38892411143131606,0.27701199563794987,0.3721434392828036,0.5245417515274949,0.8157802964254577,0.8783185840707965
383,20.346999999999753,0.40045148895292987,0.2944601962922574,0.38681336593317034,0.5367617107942974,0.8183958151700087,0.8623893805309735
384,20.40000000000009,0.44175792507204614,0.3849727371864776,0.4137082314588427,0.5958248472505092,0.8175239755884917,0.8668141592920354
385,20.45699999999988,0.5724015369836695,0.555092693565976,0.5783374083129584,0.7037678207739309,0.8323452484742807,0.9004424778761062
386,20.510999999999967,0.7212968299711815,0.7186695747001091,0.7168867155664223,0.8144263408010862,0.8802964254577158,0.929646017699115
387,20.56399999999985,0.8490585975024016,0.8626172300981461,0.8497310513447434,0.9101493550577054,0.9299912816041848,0.9818584070796461
388,20.615999999999985,0.9518443804034582,0.9422246455834242,0.9516055419722902,0.9753224711473184,0.9849171752397559,0.9960176991150443
389,20.670000000000073,0.9825840537944284,0.9836641221374045,0.985835370823146,0.9950101832993891,1.001482127288579,0.9977876106194691
390,20.722999999999956,0.9931508165225744,0.9912977099236642,0.9923553382233088,0.9984046164290564,1.0032258064516129,0.9960176991150443
391,20.77599999999984,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9977257298031229,1.001482127288579,0.9933628318584071
392,20.829999999999927,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
393,20.878999999999905,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
394,20.93600000000015,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
395,20.989000000000033,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
396,21.04300000000012,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
397,21.092999999999847,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
398,21.14599999999973,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
399,21.199999999999818,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
400,21.253999999999905,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
401,21.304000000000087,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
402,21.35699999999997,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9915929203539824
403,21.411000000000058,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
404,21.462999999999738,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
405,21.516000000000076,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
406,21.570000000000164,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
407,21.623999999999796,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
408,21.677000000000135,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
409,21.730000000000018,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
410,21.7829999999999,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
411,21.83699999999999,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
412,21.889000000000124,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
413,21.942000000000007,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
414,21.994000000000142,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
415,22.048999999999978,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
416,22.10199999999986,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
417,22.15599999999995,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
418,22.208000000000084,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
419,22.261999999999716,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
420,22.315000000000055,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
421,22.367999999999938,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
422,22.422000000000025,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
423,22.47699999999986,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
424,22.52599999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
425,22.578999999999724,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
426,22.632000000000062,0.9941114313160422,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
427,22.686999999999898,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
428,22.73999999999978,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
429,22.79399999999987,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
430,22.842999999999847,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
431,22.90099999999984,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
432,22.953999999999724,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
433,23.00799999999981,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
434,23.05899999999974,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
435,23.11299999999983,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
436,23.166999999999916,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
437,23.21900000000005,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
438,23.27300000000014,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
439,23.32699999999977,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
440,23.38000000000011,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
441,23.432999999999993,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
442,23.485999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
443,23.539999999999964,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.001482127288579,0.9924778761061948
444,23.5920000000001,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.9984046164290564,1.000610287707062,0.9969026548672567
445,23.644999999999982,0.9931508165225744,0.9923882224645584,0.988280358598207,0.9970468431771895,1.004969485614647,1.002212389380531
446,23.697999999999865,0.9854658981748319,0.9771210468920393,0.9744254278728606,0.9705702647657841,1.010200523103749,0.9641592920353983
447,23.751999999999953,0.8970893371757924,0.8440785169029443,0.8644009779951101,0.864663951120163,0.9622493461203139,0.9216814159292036
448,23.80699999999979,0.7328242074927953,0.6586913849509268,0.7071067644661777,0.7411065852002716,0.8750653879686138,0.8836283185840709
449,23.85699999999997,0.585850144092219,0.48639040348964013,0.5726324368378157,0.6318058384249831,0.8523975588491717,0.8783185840707965
450,23.909999999999854,0.46865513928914504,0.37297709923664124,0.46097799511002446,0.5693482688391039,0.8131647776809067,0.874778761061947
451,23.96199999999999,0.4100576368876081,0.28355507088331516,0.38599837000814996,0.5177528852681602,0.8105492589363557,0.8809734513274337
452,24.016999999999825,0.3793179634966379,0.2650163576881134,0.36073349633251833,0.5163951120162933,0.8166521360069747,0.8845132743362832
453,24.06899999999996,0.37547550432276655,0.2650163576881134,0.3615484922575387,0.5191106585200271,0.8192676547515257,0.8845132743362832
454,24.121000000000095,0.38219980787704133,0.2781025081788441,0.37377343113284434,0.5286150712830957,0.8227550130775937,0.8597345132743364
455,24.173999999999978,0.4215850144092219,0.37515812431842965,0.4234881825590872,0.5876782077393076,0.8149084568439406,0.8659292035398231
456,24.230000000000018,0.5416618635926993,0.5267393675027263,0.5506275468622657,0.6854378818737271,0.8471665213600698,0.8951327433628319
457,24.279999999999745,0.6867146974063401,0.6859541984732824,0.6785819070904646,0.787949762389681,0.8698343504795117,0.9207964601769912
458,24.333000000000084,0.809673390970221,0.82226826608506,0.8024612876935615,0.8782416836388324,0.9195292066259808,0.9685840707964603
459,24.385999999999967,0.9124591738712777,0.9127808069792802,0.9084107579462102,0.9495247793618466,0.9517872711421098,0.9898230088495575
460,24.440000000000055,0.9652929875120078,0.9596728462377317,0.9638304808475957,0.9787169042769858,0.9988666085440279,1.002212389380531
461,24.491999999999734,0.9854658981748319,0.9847546346782987,0.985835370823146,0.9956890699253225,1.00409764603313,0.9969026548672567
462,24.54599999999982,0.9931508165225744,0.9912977099236642,0.9923553382233088,0.9997623896809233,1.00409764603313,0.9977876106194691
463,24.59900000000016,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9984046164290564,1.001482127288579,0.9951327433628319
464,24.652999999999793,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
465,24.703999999999724,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
466,24.75799999999981,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
467,24.81100000000015,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
468,24.865999999999985,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
469,24.91899999999987,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
470,24.971999999999753,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
471,25.02500000000009,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
472,25.077999999999975,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
473,25.130999999999858,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
474,25.18399999999974,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
475,25.23700000000008,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
476,25.290999999999713,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
477,25.3449999999998,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
478,25.398999999999887,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
479,25.45199999999977,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
480,25.507000000000062,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9933628318584071
481,25.559999999999945,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9984046164290564,1.000610287707062,0.9969026548672567
482,25.61299999999983,0.9931508165225744,0.9923882224645584,0.9890953545232273,0.9984046164290564,1.00409764603313,0.9995575221238938
483,25.665999999999713,0.9893083573487031,0.9880261723009816,0.9842053789731051,0.996367956551256,1.00409764603313,0.9986725663716814
484,25.7199999999998,0.9768203650336216,0.9509487459105779,0.9670904645476772,0.9603869653767821,1.010200523103749,0.9615044247787611
485,25.773999999999887,0.9018924111431317,0.8484405670665212,0.8872208638956804,0.886388323150034,0.9692240627724499,0.9287610619469027
486,25.82699999999977,0.7875792507204611,0.7186695747001091,0.7788264058679706,0.7947386286490157,0.9238884045335658,0.9030973451327434
487,25.878999999999905,0.6675024015369837,0.5823555070883315,0.6606519967400164,0.7051255940257978,0.8785527462946817,0.8756637168141593
488,25.934999999999945,0.5522286263208454,0.4493129770992366,0.5506275468622657,0.6155125594025798,0.8192676547515257,0.8800884955752213
489,25.985999999999876,0.4609702209414025,0.3631624863685932,0.45690301548492257,0.5652749490835031,0.8096774193548387,0.8738938053097346
490,26.03800000000001,0.4090970220941403,0.2813740458015267,0.3876283618581907,0.5157162253903598,0.8079337401918046,0.8783185840707965
491,26.0920000000001,0.37643611911623437,0.26174482006543076,0.3574735126324368,0.511642905634759,0.8122929380993897,0.881858407079646
492,26.143999999999778,0.37067243035542746,0.25956379498364235,0.35584352078239606,0.5136795655125594,0.8140366172624237,0.8809734513274337
493,26.197000000000116,0.3735542747358309,0.2682878953107961,0.36399348003259985,0.5211473183978276,0.8149084568439406,0.8738938053097346
494,26.25,0.3908453410182517,0.307546346782988,0.38273838630806845,0.5415139171758316,0.8175239755884917,0.8588495575221239
495,26.304000000000087,0.47730067243035545,0.4536750272628135,0.48950285248573755,0.6372369314324509,0.8271142109851787,0.8809734513274337
496,26.355000000000018,0.6146685878962537,0.6107088331515813,0.6182722086389567,0.7397488119484047,0.8462946817785527,0.9154867256637168
497,26.409000000000106,0.7549183477425552,0.7611995637949835,0.7551915240423799,0.841581805838425,0.8968613775065388,0.9464601769911505
498,26.462999999999738,0.8769164265129683,0.886608505997819,0.881515892420538,0.9325526137135098,0.9683522231909328,0.9871681415929204
499,26.51299999999992,0.9595292987512007,0.9509487459105779,0.9597555012224939,0.9766802443991853,0.9945074106364429,1.002212389380531
500,26.567000000000007,0.9854658981748319,0.9836641221374045,0.9874653626731866,0.9970468431771895,1.004969485614647,1.0039823008849558
501,26.61999999999989,0.9912295869356389,0.99020719738277,0.9890953545232273,0.9997623896809233,1.0075850043591978,1.0066371681415929
502,26.673999999999978,0.9864265129682996,0.9814830970556161,0.9801303993480033,0.9800746775288527,1.00409764603313,0.9712389380530974
503,26.72400000000016,0.9191834774255523,0.8702508178844057,0.8912958435207825,0.8904616429056348,0.9744551002615518,0.9287610619469027
504,26.777000000000044,0.7798943323727185,0.7099454743729552,0.760081499592502,0.7811608961303462,0.9186573670444638,0.9013274336283186
505,26.83100000000013,0.6434870317002881,0.555092693565976,0.6296821515892421,0.6813645621181263,0.8724498692240628,0.8730088495575221
506,26.885999999999967,0.5186071085494717,0.42314067611777534,0.512322738386308,0.5978615071283097,0.8271142109851787,0.8783185840707965
507,26.93899999999985,0.44079731027857827,0.33044711014176664,0.4300081499592502,0.5442294636795655,0.8122929380993897,0.8738938053097346
508,26.990999999999985,0.39372718539865514,0.2748309705561614,0.36969845150774244,0.5163951120162933,0.8088055797733217,0.8809734513274337
509,27.04599999999982,0.37739673390970224,0.2650163576881134,0.3591035044824776,0.5170739986422268,0.8166521360069747,0.8836283185840709
510,27.0949999999998,0.37547550432276655,0.2650163576881134,0.36073349633251833,0.5177528852681602,0.8175239755884917,0.8809734513274337
511,27.14800000000014,0.37835734870317006,0.27264994547437293,0.3680684596577017,0.5252206381534283,0.8175239755884917,0.8774336283185841
512,27.20199999999977,0.39468780019212296,0.30536532170119957,0.3843683781581092,0.5401561439239647,0.8227550130775937,0.8588495575221239
513,27.255999999999858,0.4705763688760807,0.4416793893129771,0.4789079054604727,0.6297691785471826,0.8105492589363557,0.8774336283185841
514,27.307999999999993,0.6041018251681076,0.5965321701199564,0.6044172779136103,0.7295655125594026,0.8428073234524848,0.9119469026548673
515,27.360999999999876,0.7376272814601346,0.7415703380588876,0.7299266503667481,0.8239307535641548,0.8898866608544028,0.9331858407079646
516,27.41399999999976,0.8500192122958694,0.8647982551799345,0.8415810920945395,0.9060760353021046,0.9299912816041848,0.9809734513274336
517,27.4670000000001,0.9403170028818444,0.9324100327153761,0.9328606356968214,0.9637813985064495,0.9744551002615518,0.9907079646017699
518,27.519999999999982,0.9720172910662823,0.9694874591057798,0.9719804400977996,0.9868635437881874,1.001482127288579,1.000442477876106
519,27.572999999999865,0.9883477425552354,0.9858451472191929,0.9890953545232273,0.9977257298031229,1.00409764603313,0.9995575221238938
520,27.626999999999953,0.9941114313160422,0.9912977099236642,0.9923553382233088,0.9977257298031229,1.0032258064516129,0.9960176991150443
521,27.679999999999836,0.9941114313160422,0.9923882224645584,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9942477876106195
522,27.73299999999972,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
523,27.786999999999807,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
524,27.83699999999999,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
525,27.891999999999825,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
526,27.94399999999996,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
527,27.996999999999844,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
528,28.049999999999727,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
529,28.103999999999814,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
530,28.157000000000153,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
531,28.210000000000036,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
532,28.26299999999992,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
533,28.315999999999804,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
534,28.369000000000142,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
535,28.422000000000025,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
536,28.47499999999991,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
537,28.527000000000044,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9915929203539824
538,28.58199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
539,28.634999999999764,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
540,28.68600000000015,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
541,28.739000000000033,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
542,28.79399999999987,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
543,28.846999999999753,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
544,28.90000000000009,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
545,28.952999999999975,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
546,29.007000000000062,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
547,29.06100000000015,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
548,29.110999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
549,29.16399999999976,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
550,29.217999999999847,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
551,29.27300000000014,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
552,29.32400000000007,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
553,29.376999999999953,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
554,29.43199999999979,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
555,29.483999999999924,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
556,29.53800000000001,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
557,29.590999999999894,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9924778761061948
558,29.64599999999973,0.9941114313160422,0.9923882224645584,0.9907253463732681,0.9977257298031229,1.0032258064516129,0.9969026548672567
559,29.699999999999818,0.9931508165225744,0.9923882224645584,0.988280358598207,0.996367956551256,1.00409764603313,1.0013274336283187
560,29.753000000000156,0.9883477425552354,0.9847546346782987,0.9817603911980439,0.9909368635437882,1.006713164777681,0.9845132743362832
561,29.80600000000004,0.958568683957733,0.9225954198473283,0.9475305623471884,0.9400203665987781,1.001482127288579,0.9517699115044248
562,29.860000000000127,0.8721133525456293,0.8124536532170119,0.8619559902200489,0.8619484046164291,0.9561464690496948,0.9216814159292036
563,29.91399999999976,0.7539577329490874,0.6805016357688114,0.7478565607171963,0.7716564833672777,0.9116826503923278,0.8977876106194691
564,29.9670000000001,0.6396445725264168,0.5496401308615049,0.633757131214344,0.6840801086218602,0.8724498692240628,0.8721238938053097
565,30.018999999999778,0.527252641690682,0.4275027262813522,0.5261776691116544,0.601255940257977,0.8297297297297297,0.8792035398230089
566,30.07400000000007,0.44752161383285305,0.3435332606324973,0.4422330888345558,0.5544127630685676,0.8088055797733217,0.8712389380530974
567,30.12599999999975,0.40045148895292987,0.2748309705561614,0.37703341483292585,0.5130006788866259,0.8070619006102877,0.8783185840707965
568,30.177999999999884,0.37451488952929873,0.26065430752453655,0.35584352078239606,0.5123217922606925,0.8105492589363557,0.8809734513274337
569,30.230999999999767,0.37067243035542746,0.26065430752453655,0.3582885085574572,0.5150373387644264,0.8149084568439406,0.8809734513274337
570,30.284999999999854,0.37835734870317006,0.2759214830970556,0.3705134474327628,0.5245417515274949,0.8175239755884917,0.8553097345132744
571,30.335000000000036,0.4167819404418828,0.371886586695747,0.4145232273838631,0.5795315682281059,0.8105492589363557,0.8632743362831858
572,30.38799999999992,0.527252641690682,0.510381679389313,0.505802770986145,0.6732179226069247,0.8236268526591107,0.8924778761061948
573,30.445000000000164,0.6646205571565802,0.6652344601962923,0.6573920130399349,0.7709775967413443,0.8637314734088928,0.9190265486725664
574,30.498999999999796,0.7904610951008646,0.8004580152671756,0.7804563977180115,0.8619484046164291,0.9090671316477767,0.9561946902654868
575,30.552000000000135,0.8903650336215179,0.8942420937840785,0.8839608801955989,0.9339103869653769,0.9430688753269398,0.9871681415929204
576,30.605000000000018,0.9566474543707972,0.9476772082878953,0.9532355338223308,0.9773591310251188,0.9918918918918919,0.9960176991150443
577,30.657000000000153,0.9806628242074928,0.9825736095965103,0.9801303993480033,0.9943312966734555,1.001482127288579,0.9977876106194691
578,30.710000000000036,0.9912295869356389,0.9880261723009816,0.9907253463732681,0.9984046164290564,1.00409764603313,0.9977876106194691
579,30.76299999999992,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9951327433628319
580,30.817000000000007,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,0.9997384481255449,0.9924778761061948
581,30.866999999999734,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
582,30.922000000000025,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9898230088495575
583,30.97499999999991,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
584,31.027999999999793,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
585,31.08100000000013,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
586,31.135999999999967,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
587,31.18899999999985,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
588,31.242999999999938,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
589,31.295000000000073,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
590,31.347999999999956,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
591,31.402000000000044,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
592,31.452999999999975,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
593,31.505999999999858,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
594,31.55600000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9988666085440279,0.9907079646017699
595,31.610000000000127,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
596,31.66399999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
597,31.713999999999942,0.9969932756964457,0.995659760087241,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
598,31.766999999999825,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
599,31.820999999999913,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
600,31.87599999999975,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
601,31.92599999999993,0.9998751200768492,0.9967502726281352,0.9923553382233088,0.9956890699253225,0.9979947689625108,0.9907079646017699
602,31.978000000000065,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
603,32.0329999999999,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
604,32.08699999999999,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
605,32.136999999999716,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
606,32.190000000000055,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
607,32.24499999999989,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
608,32.297999999999774,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
609,32.35100000000011,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
610,32.403999999999996,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
611,32.458000000000084,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9898230088495575
612,32.51099999999997,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
613,32.565000000000055,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
614,32.61799999999994,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
615,32.672000000000025,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
616,32.72499999999991,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
617,32.777000000000044,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
618,32.82899999999972,0.9969932756964457,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
619,32.88299999999981,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
620,32.93600000000015,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
621,32.98999999999978,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
622,33.04300000000012,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
623,33.09699999999975,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
624,33.15099999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
625,33.20399999999972,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
626,33.25599999999986,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9907079646017699
627,33.309999999999945,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9898230088495575
628,33.36299999999983,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
629,33.41599999999971,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
630,33.471000000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
631,33.521999999999935,0.9969932756964457,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
632,33.57499999999982,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
633,33.628000000000156,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
634,33.68199999999979,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
635,33.735999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
636,33.78899999999976,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
637,33.840999999999894,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
638,33.89399999999978,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
639,33.947999999999865,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
640,34.00099999999975,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
641,34.05600000000004,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
642,34.108999999999924,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
643,34.16399999999976,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
644,34.2170000000001,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
645,34.271999999999935,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
646,34.32099999999991,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
647,34.37599999999975,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
648,34.42900000000009,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
649,34.48299999999972,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
650,34.534000000000106,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
651,34.58799999999974,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
652,34.63999999999987,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
653,34.69399999999996,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
654,34.746999999999844,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
655,34.79999999999973,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9933628318584071
656,34.853999999999814,0.9960326609029779,0.9934787350054526,0.9907253463732681,0.9970468431771895,1.0032258064516129,0.9977876106194691
657,34.9079999999999,0.9921902017291067,0.99020719738277,0.9850203748981254,0.9956890699253225,1.004969485614647,0.9969026548672567
658,34.960999999999785,0.968174831892411,0.9367720828789532,0.9459005704971475,0.9386625933469112,1.004969485614647,0.9491150442477877
659,35.01499999999987,0.8490585975024016,0.7862813522355507,0.8252811735941321,0.8307196198234895,0.9448125544899738,0.9172566371681417
660,35.067999999999756,0.7068876080691642,0.6281570338058888,0.6883618581907089,0.7275288526816022,0.8907585004359198,0.8809734513274337
661,35.121999999999844,0.5733621517771375,0.4722137404580153,0.5693724531377342,0.6284114052953157,0.8253705318221447,0.8792035398230089
662,35.172000000000025,0.46865513928914504,0.37406761177753545,0.4658679706601467,0.5720638153428378,0.8114210985178727,0.8756637168141593
663,35.22499999999991,0.4148607108549472,0.28791712104689204,0.39577832110839445,0.5197895451459607,0.8096774193548387,0.8783185840707965
664,35.278999999999996,0.3812391930835735,0.26610687022900764,0.3623634881825591,0.5157162253903598,0.8114210985178727,0.8809734513274337
665,35.33100000000013,0.37451488952929873,0.26719738276990185,0.3648084759576202,0.5218262050237611,0.8157802964254577,0.8800884955752213
666,35.38299999999981,0.38796349663784824,0.29773173391494,0.3786634066829666,0.536082824168364,0.8227550130775937,0.8579646017699115
667,35.4369999999999,0.4609702209414025,0.4318647764449291,0.46749796251018744,0.622980312287848,0.8079337401918046,0.8765486725663717
668,35.490999999999985,0.5887319884726225,0.5812649945474373,0.590562347188264,0.7180244399185336,0.8401918047079338,0.9084070796460177
669,35.54399999999987,0.724178674351585,0.7284841875681571,0.7177017114914426,0.8164630006788867,0.8837837837837837,0.9305309734513275
670,35.596000000000004,0.8413736791546589,0.8560741548527808,0.8326161369193155,0.8999660556687034,0.9291194420226678,0.9774336283185842
671,35.64899999999989,0.9345533141210374,0.9280479825517993,0.9304156479217605,0.9610658520027155,0.9709677419354839,0.9898230088495575
672,35.70199999999977,0.9729779058597503,0.970577971646674,0.9736104319478402,0.9889002036659879,1.001482127288579,0.9986725663716814
673,35.753000000000156,0.9893083573487031,0.9869356597600873,0.9915403422982885,0.9984046164290564,1.002353966870096,0.9969026548672567
674,35.80600000000004,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9942477876106195
675,35.858999999999924,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9915929203539824
676,35.91399999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
677,35.9670000000001,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9907079646017699
678,36.01999999999998,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
679,36.072000000000116,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
680,36.12699999999995,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
681,36.17900000000009,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
682,36.23099999999977,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9898230088495575
683,36.284999999999854,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
684,36.33899999999994,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
685,36.391999999999825,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
686,36.445000000000164,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
687,36.496999999999844,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
688,36.552000000000135,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9942477876106195
689,36.60500000000002,0.9960326609029779,0.9945692475463468,0.9907253463732681,0.9977257298031229,1.0032258064516129,0.9960176991150443
690,36.6579999999999,0.9941114313160422,0.9934787350054526,0.988280358598207,0.9970468431771895,1.0032258064516129,1.0013274336283187


==> figures/data/DropletSizeColour.csv <==
nr,time,violet,blue,green,yellow,orange,red
0,0.0,879.0,829.0,1083.0,1307.0,944.0,980.0
1,0.3190000000000026,880.0,829.0,1083.0,1308.0,943.0,981.0
2,0.5300000000000011,880.0,829.0,1083.0,1309.0,944.0,981.0
3,0.7409999999999997,879.0,829.0,1083.0,1308.0,943.0,981.0
4,0.8999999999999915,879.0,829.0,1083.0,1308.0,943.0,981.0
5,1.0619999999999976,880.0,829.0,1083.0,1308.0,943.0,981.0
6,1.269999999999996,881.0,831.0,1083.0,1309.0,943.0,981.0
7,1.429000000000002,880.0,829.0,1083.0,1308.0,944.0,981.0
8,1.5889999999999986,880.0,829.0,1082.0,1308.0,944.0,981.0
9,1.801000000000002,881.0,830.0,1083.0,1308.0,945.0,981.0
10,1.9629999999999939,880.0,830.0,1083.0,1308.0,944.0,981.0
11,2.1239999999999952,879.0,829.0,1083.0,1309.0,944.0,981.0
12,2.3329999999999984,880.0,830.0,1084.0,1308.0,945.0,982.0
13,2.492999999999995,880.0,830.0,1084.0,1308.0,944.0,981.0
14,2.706000000000003,881.0,831.0,1083.0,1309.0,944.0,981.0
15,2.917999999999992,880.0,830.0,1083.0,1308.0,944.0,981.0
16,3.0759999999999934,880.0,829.0,1083.0,1307.0,944.0,981.0
17,3.23599999999999,880.0,829.0,1083.0,1307.0,944.0,981.0
18,3.451999999999998,881.0,830.0,1084.0,1308.0,944.0,981.0
19,3.6119999999999948,881.0,830.0,1083.0,1309.0,944.0,981.0
20,3.8259999999999934,880.0,830.0,1084.0,1309.0,944.0,982.0
21,3.9839999999999947,880.0,830.0,1083.0,1309.0,944.0,981.0
22,4.197999999999993,881.0,830.0,1084.0,1309.0,944.0,981.0
23,4.408000000000001,880.0,830.0,1084.0,1310.0,944.0,982.0
24,4.567999999999998,881.0,830.0,1084.0,1309.0,944.0,982.0
25,4.728999999999999,881.0,830.0,1085.0,1309.0,945.0,982.0
26,4.887999999999991,881.0,830.0,1084.0,1308.0,945.0,982.0
27,5.155999999999992,881.0,831.0,1084.0,1309.0,944.0,982.0
28,5.369,881.0,831.0,1084.0,1309.0,944.0,982.0
29,5.527999999999992,881.0,830.0,1084.0,1309.0,945.0,981.0
30,5.739999999999995,881.0,830.0,1084.0,1309.0,945.0,982.0
31,5.951999999999998,881.0,830.0,1084.0,1309.0,945.0,982.0
32,6.1640000000000015,880.0,830.0,1084.0,1310.0,945.0,982.0
33,6.322999999999993,881.0,831.0,1084.0,1308.0,945.0,982.0
34,6.537999999999997,880.0,829.0,1083.0,1310.0,944.0,983.0
35,6.748999999999995,880.0,829.0,1083.0,1310.0,946.0,986.0
36,6.962000000000003,876.0,826.0,1076.0,1307.0,949.0,989.0
37,7.170999999999992,837.0,800.0,995.0,1250.0,938.0,977.0
38,7.3799999999999955,672.0,666.0,758.0,1051.0,858.0,942.0
39,7.5930000000000035,386.0,428.0,513.0,809.0,752.0,874.0
40,7.750999999999991,260.0,305.0,475.0,746.0,755.0,858.0
41,7.909999999999997,294.0,329.0,522.0,791.0,781.0,879.0
42,8.120999999999995,342.0,377.0,561.0,829.0,798.0,894.0
43,8.334000000000003,346.0,386.0,559.0,831.0,799.0,895.0
44,8.542999999999992,337.0,377.0,548.0,822.0,796.0,894.0
45,8.754999999999995,328.0,370.0,542.0,817.0,790.0,891.0
46,8.917000000000002,327.0,369.0,556.0,822.0,786.0,889.0
47,9.128,399.0,419.0,683.0,904.0,798.0,887.0
48,9.343000000000004,644.0,606.0,923.0,1133.0,886.0,935.0
49,9.552999999999997,824.0,768.0,1064.0,1276.0,929.0,971.0
50,9.765,882.0,832.0,1087.0,1315.0,951.0,990.0
51,9.97699999999999,885.0,836.0,1090.0,1317.0,950.0,990.0
52,10.188999999999993,881.0,833.0,1084.0,1314.0,953.0,996.0
53,10.349999999999994,861.0,821.0,1023.0,1275.0,941.0,989.0
54,10.560999999999993,672.0,672.0,748.0,1046.0,856.0,939.0
55,10.774000000000001,306.0,366.0,423.0,733.0,738.0,860.0
56,10.986999999999995,180.0,221.0,359.0,662.0,735.0,860.0
57,11.198999999999998,173.0,215.0,354.0,657.0,732.0,858.0
58,11.411000000000001,173.0,215.0,354.0,657.0,731.0,856.0
59,11.570999999999998,174.0,215.0,354.0,657.0,728.0,856.0
60,11.783999999999992,174.0,216.0,355.0,658.0,729.0,859.0
61,11.99499999999999,176.0,217.0,357.0,659.0,729.0,859.0
62,12.204999999999998,178.0,219.0,358.0,661.0,730.0,860.0
63,12.417000000000002,180.0,221.0,361.0,662.0,730.0,859.0
64,12.628,181.0,222.0,362.0,662.0,729.0,861.0
65,12.784999999999997,182.0,223.0,362.0,663.0,727.0,862.0
66,12.945999999999998,183.0,224.0,361.0,663.0,726.0,862.0
67,13.156999999999996,185.0,226.0,364.0,665.0,725.0,861.0
68,13.36699999999999,196.0,234.0,383.0,683.0,737.0,871.0
69,13.578999999999994,265.0,293.0,481.0,750.0,751.0,856.0
70,13.789999999999992,458.0,469.0,770.0,976.0,824.0,877.0
71,14.001999999999995,731.0,671.0,985.0,1191.0,895.0,948.0
72,14.210999999999999,871.0,820.0,1071.0,1296.0,941.0,978.0
73,14.424999999999997,869.0,819.0,1071.0,1295.0,937.0,974.0
74,14.637,869.0,819.0,1072.0,1295.0,937.0,973.0
75,14.795999999999992,869.0,818.0,1072.0,1295.0,937.0,973.0
76,15.007999999999996,869.0,819.0,1073.0,1295.0,937.0,973.0
77,15.221999999999994,870.0,820.0,1074.0,1296.0,936.0,973.0
78,15.435000000000002,869.0,819.0,1073.0,1295.0,937.0,973.0
79,15.643999999999991,869.0,819.0,1073.0,1296.0,936.0,973.0
80,15.804999999999993,870.0,819.0,1072.0,1295.0,937.0,973.0
81,16.021,870.0,820.0,1073.0,1296.0,936.0,973.0
82,16.233999999999995,870.0,820.0,1073.0,1296.0,936.0,973.0
83,16.444999999999993,870.0,820.0,1073.0,1295.0,936.0,973.0
84,16.65599999999999,870.0,820.0,1072.0,1295.0,936.0,973.0
85,16.86999999999999,870.0,820.0,1073.0,1296.0,936.0,974.0
86,17.078999999999994,870.0,821.0,1073.0,1295.0,936.0,975.0
87,17.239999999999995,870.0,819.0,1073.0,1296.0,937.0,973.0
88,17.456000000000003,870.0,820.0,1073.0,1296.0,937.0,974.0
89,17.67,870.0,819.0,1073.0,1296.0,936.0,974.0
90,17.88199999999999,871.0,820.0,1075.0,1298.0,937.0,975.0
91,18.096000000000004,871.0,821.0,1075.0,1297.0,937.0,975.0
92,18.307999999999993,871.0,821.0,1074.0,1297.0,938.0,975.0
93,18.524,871.0,821.0,1075.0,1297.0,938.0,975.0
94,18.73899999999999,871.0,821.0,1075.0,1297.0,937.0,975.0
95,18.950999999999993,872.0,822.0,1075.0,1298.0,938.0,975.0
96,19.164,871.0,821.0,1074.0,1298.0,937.0,975.0
97,19.376999999999995,871.0,821.0,1075.0,1298.0,938.0,975.0
98,19.587000000000003,872.0,821.0,1076.0,1298.0,939.0,975.0
99,19.796999999999997,871.0,822.0,1075.0,1298.0,938.0,976.0
100,19.95899999999999,872.0,822.0,1074.0,1298.0,938.0,975.0
101,20.172999999999988,872.0,821.0,1075.0,1298.0,939.0,977.0
102,20.38600000000001,870.0,819.0,1074.0,1299.0,941.0,981.0
103,20.599000000000004,859.0,811.0,1032.0,1283.0,938.0,984.0
104,20.813000000000002,744.0,721.0,834.0,1129.0,881.0,953.0
105,21.023999999999987,418.0,457.0,512.0,818.0,761.0,868.0
106,21.237999999999985,194.0,233.0,376.0,677.0,746.0,865.0
107,21.397000000000006,198.0,235.0,386.0,687.0,755.0,876.0
108,21.608999999999995,239.0,275.0,457.0,740.0,768.0,879.0
109,21.817999999999998,318.0,353.0,536.0,810.0,789.0,890.0
110,22.031999999999996,358.0,397.0,577.0,850.0,804.0,898.0
111,22.24300000000001,413.0,434.0,688.0,920.0,803.0,901.0
112,22.456000000000003,740.0,699.0,1010.0,1217.0,902.0,950.0
113,22.668999999999997,870.0,821.0,1076.0,1300.0,941.0,980.0
114,22.88199999999999,873.0,822.0,1076.0,1300.0,941.0,978.0
115,23.092,873.0,823.0,1076.0,1300.0,940.0,978.0
116,23.302999999999983,872.0,822.0,1077.0,1301.0,939.0,978.0
117,23.51700000000001,872.0,822.0,1076.0,1301.0,939.0,979.0
118,23.730000000000004,867.0,817.0,1068.0,1297.0,945.0,985.0
119,23.942999999999998,812.0,773.0,951.0,1220.0,911.0,973.0
120,24.15599999999999,556.0,575.0,648.0,944.0,810.0,902.0
121,24.367000000000004,246.0,306.0,394.0,697.0,724.0,848.0
122,24.57799999999999,185.0,223.0,364.0,665.0,733.0,863.0
123,24.790999999999983,184.0,223.0,365.0,667.0,733.0,863.0
124,25.001999999999995,188.0,228.0,370.0,672.0,736.0,867.0
125,25.21499999999999,191.0,231.0,375.0,675.0,738.0,868.0
126,25.426000000000002,195.0,235.0,379.0,679.0,739.0,869.0
127,25.635000000000005,203.0,241.0,388.0,687.0,744.0,873.0
128,25.795,218.0,254.0,420.0,710.0,751.0,878.0
129,26.005999999999986,265.0,299.0,477.0,763.0,772.0,884.0
130,26.217,303.0,340.0,512.0,794.0,779.0,887.0
131,26.427999999999983,330.0,365.0,541.0,819.0,790.0,891.0
132,26.64,369.0,402.0,597.0,853.0,780.0,876.0
133,26.85000000000001,676.0,639.0,950.0,1157.0,879.0,931.0
134,27.064999999999984,857.0,807.0,1059.0,1283.0,930.0,966.0
135,27.275999999999996,858.0,809.0,1061.0,1282.0,930.0,964.0
136,27.485,859.0,809.0,1061.0,1282.0,930.0,966.0
137,27.697999999999993,859.0,810.0,1061.0,1283.0,930.0,966.0
138,27.91000000000001,858.0,809.0,1062.0,1283.0,931.0,967.0
139,28.120999999999995,861.0,811.0,1061.0,1284.0,928.0,967.0
140,28.33399999999999,858.0,810.0,1062.0,1284.0,932.0,969.0
141,28.547999999999988,807.0,770.0,931.0,1202.0,916.0,963.0
142,28.760000000000005,328.0,382.0,422.0,728.0,731.0,842.0
143,28.97500000000001,175.0,216.0,352.0,655.0,723.0,860.0
144,29.183999999999983,174.0,215.0,353.0,655.0,724.0,859.0
145,29.39399999999999,179.0,218.0,358.0,659.0,726.0,859.0
146,29.60600000000001,184.0,224.0,364.0,664.0,727.0,860.0
147,29.81599999999999,187.0,228.0,367.0,667.0,727.0,861.0
148,30.028000000000006,189.0,230.0,368.0,668.0,727.0,861.0
149,30.239999999999995,192.0,232.0,372.0,672.0,729.0,863.0
150,30.451999999999984,198.0,237.0,382.0,680.0,737.0,867.0
151,30.661999999999992,223.0,256.0,424.0,712.0,751.0,870.0
152,30.874999999999986,264.0,298.0,470.0,757.0,773.0,885.0
153,31.08399999999999,288.0,324.0,498.0,784.0,778.0,889.0
154,31.295,317.0,352.0,537.0,810.0,778.0,889.0
155,31.509,425.0,434.0,705.0,915.0,806.0,879.0
156,31.72099999999999,681.0,623.0,930.0,1140.0,882.0,938.0
157,31.929999999999993,870.0,816.0,1072.0,1300.0,943.0,987.0
158,32.141000000000005,873.0,823.0,1075.0,1300.0,941.0,977.0
159,32.352999999999994,873.0,823.0,1075.0,1300.0,940.0,976.0
160,32.56400000000001,873.0,823.0,1076.0,1299.0,939.0,976.0
161,32.777,873.0,823.0,1075.0,1299.0,940.0,977.0
162,32.98700000000001,872.0,822.0,1075.0,1298.0,939.0,976.0
163,33.19799999999999,874.0,823.0,1075.0,1299.0,939.0,977.0
164,33.41099999999999,873.0,823.0,1075.0,1299.0,940.0,978.0
165,33.62400000000001,873.0,823.0,1077.0,1299.0,940.0,977.0
166,33.83800000000001,873.0,823.0,1076.0,1300.0,940.0,977.0
167,34.051,873.0,823.0,1077.0,1300.0,940.0,977.0
168,34.261999999999986,873.0,823.0,1077.0,1300.0,940.0,977.0
169,34.469999999999985,872.0,822.0,1076.0,1301.0,940.0,979.0
170,34.68300000000001,872.0,821.0,1075.0,1300.0,944.0,983.0
171,34.894999999999996,853.0,810.0,1016.0,1267.0,934.0,983.0
172,35.106999999999985,710.0,699.0,792.0,1085.0,868.0,943.0
173,35.32000000000001,388.0,437.0,495.0,802.0,751.0,870.0
174,35.534000000000006,190.0,234.0,363.0,666.0,722.0,863.0
175,35.74900000000001,171.0,213.0,349.0,652.0,719.0,862.0
176,35.959999999999994,168.0,211.0,348.0,648.0,720.0,861.0
177,36.17,168.0,211.0,348.0,647.0,721.0,859.0
178,36.378,170.0,212.0,349.0,647.0,721.0,859.0
179,36.592,172.0,213.0,351.0,649.0,721.0,859.0
180,36.80299999999998,174.0,215.0,352.0,650.0,722.0,858.0
181,37.016000000000005,175.0,216.0,354.0,650.0,721.0,857.0
182,37.229,177.0,218.0,355.0,650.0,721.0,855.0
183,37.444,178.0,219.0,356.0,651.0,719.0,855.0
184,37.65499999999999,180.0,221.0,357.0,652.0,720.0,856.0
185,37.86399999999999,183.0,224.0,362.0,655.0,722.0,858.0
186,38.07600000000001,196.0,232.0,379.0,671.0,739.0,867.0
187,38.28599999999999,233.0,264.0,437.0,720.0,757.0,872.0
188,38.499999999999986,276.0,307.0,489.0,772.0,775.0,889.0
189,38.712,346.0,370.0,604.0,847.0,785.0,880.0
190,38.92299999999999,553.0,524.0,840.0,1041.0,844.0,896.0
191,39.136999999999986,789.0,728.0,1029.0,1244.0,917.0,964.0
192,39.35199999999999,873.0,824.0,1076.0,1303.0,943.0,982.0
193,39.56599999999999,873.0,824.0,1076.0,1302.0,941.0,978.0
194,39.77499999999999,873.0,824.0,1076.0,1301.0,940.0,978.0
195,39.986000000000004,873.0,824.0,1077.0,1301.0,940.0,977.0
196,40.20399999999999,873.0,824.0,1077.0,1300.0,941.0,978.0
197,40.41699999999999,873.0,823.0,1076.0,1301.0,940.0,978.0
198,40.63000000000001,872.0,824.0,1077.0,1302.0,941.0,978.0
199,40.838999999999984,872.0,824.0,1078.0,1300.0,939.0,978.0
200,41.051,872.0,824.0,1077.0,1300.0,941.0,978.0
201,41.261999999999986,873.0,824.0,1076.0,1301.0,941.0,978.0
202,41.473,873.0,824.0,1077.0,1300.0,939.0,978.0
203,41.68599999999999,874.0,824.0,1078.0,1301.0,940.0,978.0
204,41.89999999999999,873.0,824.0,1076.0,1300.0,940.0,978.0
205,42.112999999999985,873.0,824.0,1077.0,1301.0,941.0,978.0
206,42.32299999999999,873.0,824.0,1078.0,1302.0,940.0,978.0
207,42.534000000000006,874.0,825.0,1078.0,1301.0,940.0,978.0
208,42.749999999999986,874.0,825.0,1077.0,1301.0,941.0,978.0
209,42.959999999999994,873.0,824.0,1077.0,1301.0,940.0,979.0
210,43.17100000000001,873.0,824.0,1078.0,1300.0,940.0,978.0
211,43.382999999999996,875.0,826.0,1078.0,1303.0,941.0,979.0
212,43.59400000000001,874.0,825.0,1078.0,1303.0,941.0,979.0
213,43.80200000000001,874.0,825.0,1079.0,1303.0,941.0,979.0
214,44.015,875.0,825.0,1079.0,1303.0,942.0,979.0
215,44.227999999999994,875.0,826.0,1078.0,1303.0,942.0,979.0
216,44.43900000000001,875.0,826.0,1079.0,1304.0,942.0,979.0
217,44.64999999999999,875.0,825.0,1080.0,1305.0,941.0,979.0
218,44.862999999999985,875.0,826.0,1078.0,1302.0,942.0,979.0
219,45.074,876.0,826.0,1079.0,1303.0,941.0,979.0
220,45.289,875.0,826.0,1079.0,1303.0,942.0,979.0
221,45.49900000000001,875.0,826.0,1079.0,1303.0,941.0,979.0
222,45.709999999999994,875.0,826.0,1079.0,1304.0,941.0,980.0
223,45.92100000000001,876.0,826.0,1080.0,1303.0,941.0,979.0
224,46.134,875.0,826.0,1079.0,1303.0,942.0,979.0
225,46.344999999999985,875.0,826.0,1078.0,1303.0,942.0,979.0
226,46.56099999999999,875.0,826.0,1079.0,1303.0,943.0,979.0
227,46.77300000000001,876.0,826.0,1080.0,1304.0,942.0,979.0
228,46.983999999999995,876.0,827.0,1079.0,1303.0,942.0,979.0
229,47.2,875.0,826.0,1079.0,1304.0,942.0,979.0
230,47.41199999999999,875.0,826.0,1079.0,1304.0,942.0,980.0
231,47.622,876.0,826.0,1079.0,1303.0,943.0,979.0
232,47.834999999999994,876.0,826.0,1079.0,1305.0,941.0,980.0
233,48.045,876.0,826.0,1079.0,1304.0,943.0,980.0
234,48.25699999999999,875.0,826.0,1080.0,1305.0,941.0,980.0
235,48.47099999999999,876.0,827.0,1079.0,1304.0,943.0,980.0
236,48.682,876.0,826.0,1080.0,1305.0,943.0,980.0
237,48.891000000000005,875.0,826.0,1080.0,1305.0,942.0,981.0
238,49.104,876.0,826.0,1080.0,1304.0,942.0,980.0
239,49.31699999999999,876.0,827.0,1081.0,1304.0,943.0,980.0
240,49.52999999999999,876.0,827.0,1080.0,1304.0,942.0,980.0
241,49.74499999999999,877.0,827.0,1080.0,1305.0,943.0,980.0
242,49.95700000000001,876.0,827.0,1080.0,1305.0,943.0,980.0
243,50.17,876.0,827.0,1081.0,1305.0,942.0,980.0
244,50.38199999999999,877.0,827.0,1081.0,1306.0,940.0,980.0
245,50.592,877.0,827.0,1081.0,1304.0,942.0,981.0
246,50.80499999999999,877.0,827.0,1080.0,1305.0,943.0,981.0
247,51.01700000000001,876.0,827.0,1081.0,1306.0,943.0,980.0
248,51.227999999999994,877.0,827.0,1080.0,1305.0,943.0,980.0
249,51.44099999999999,877.0,828.0,1080.0,1305.0,943.0,980.0
250,51.65400000000001,877.0,827.0,1080.0,1305.0,942.0,980.0
251,51.867000000000004,877.0,827.0,1080.0,1305.0,944.0,981.0
252,52.07799999999999,876.0,828.0,1080.0,1305.0,943.0,981.0


==> figures/data/DropletSizeVoltage.csv <==
time,voltage
0.0,0.64
0.3190000000000026,0.64
0.5300000000000011,0.64
0.7409999999999997,0.64
0.8999999999999915,0.64
1.0619999999999976,0.65
1.269999999999996,0.65
1.429000000000002,0.64
1.5889999999999986,0.63
1.801000000000002,0.65
1.9629999999999939,0.65
2.1239999999999952,0.64
2.3329999999999984,0.64
2.492999999999995,0.62
2.706000000000003,0.98
2.917999999999992,2.24
3.0759999999999934,3.33
3.23599999999999,4.04
3.451999999999998,4.32
3.6119999999999948,4.43
3.8259999999999934,3.95
3.9839999999999947,3.29
4.197999999999993,1.8
4.408000000000001,0.73
4.567999999999998,0.65
4.728999999999999,0.64
4.887999999999991,0.64
5.155999999999992,0.63
5.369,1.21
5.527999999999992,2.4
5.739999999999995,3.65
5.951999999999998,4.4
6.1640000000000015,4.45
6.322999999999993,4.48
6.537999999999997,4.48
6.748999999999995,4.45
6.962000000000003,4.39
7.170999999999992,4.34
7.3799999999999955,4.27
7.5930000000000035,4.22
7.750999999999991,4.18
7.909999999999997,4.14
8.120999999999995,4.05
8.334000000000003,3.99
8.542999999999992,3.88
8.754999999999995,3.73
8.917000000000002,3.54
9.128,3.75
9.343000000000004,3.01
9.552999999999997,1.92
9.765,0.8
9.97699999999999,0.75
10.188999999999993,0.78
10.349999999999994,0.81
10.560999999999993,0.8
10.774000000000001,0.81
10.986999999999995,0.81
11.198999999999998,0.8
11.411000000000001,0.8
11.570999999999998,0.81
11.783999999999992,0.79
11.99499999999999,0.79
12.204999999999998,0.8
12.417000000000002,0.79
12.628,0.79
12.784999999999997,0.79
12.945999999999998,0.79
13.156999999999996,0.78
13.36699999999999,0.78
13.578999999999994,0.78
13.789999999999992,0.78
14.001999999999995,0.78
14.210999999999999,0.78
14.424999999999997,0.78
14.637,0.77
14.795999999999992,0.78
15.007999999999996,0.77
15.221999999999994,0.78
15.435000000000002,0.76
15.643999999999991,0.76
15.804999999999993,0.67
16.021,1.03
16.233999999999995,1.86
16.444999999999993,3.08
16.65599999999999,4.17
16.86999999999999,4.55
17.078999999999994,4.53
17.239999999999995,4.46
17.456000000000003,4.84
17.67,4.37
17.88199999999999,2.35
18.096000000000004,0.9
18.307999999999993,0.79
18.524,0.8
18.73899999999999,0.81
18.950999999999993,0.8
19.164,0.81
19.376999999999995,0.8
19.587000000000003,0.7
19.796999999999997,1.27
19.95899999999999,1.86
20.172999999999988,2.96
20.38600000000001,3.86
20.599000000000004,4.5
20.813000000000002,4.67
21.023999999999987,4.68
21.237999999999985,4.68
21.397000000000006,4.72
21.608999999999995,4.49
21.817999999999998,4.18
22.031999999999996,4.19
22.24300000000001,3.33
22.456000000000003,1.84
22.668999999999997,0.79
22.88199999999999,0.8
23.092,0.79
23.302999999999983,0.79
23.51700000000001,0.81
23.730000000000004,0.8
23.942999999999998,0.69
24.15599999999999,1.06
24.367000000000004,1.88
24.57799999999999,2.97
24.790999999999983,3.9
25.001999999999995,4.53
25.21499999999999,4.7
25.426000000000002,4.65
25.635000000000005,4.62
25.795,4.6
26.005999999999986,4.54
26.217,4.52
26.427999999999983,4.46
26.64,4.38
26.85000000000001,4.2
27.064999999999984,4.15
27.275999999999996,3.86
27.485,2.53
27.697999999999993,0.98
27.91000000000001,0.87
28.120999999999995,0.89
28.33399999999999,0.9
28.547999999999988,0.9
28.760000000000005,0.9
28.97500000000001,0.89
29.183999999999983,0.81
29.39399999999999,2.02
29.60600000000001,3.59
29.81599999999999,4.34
30.028000000000006,4.76
30.239999999999995,4.72
30.451999999999984,4.73
30.661999999999992,4.7
30.874999999999986,4.64
31.08399999999999,4.6
31.295,4.54
31.509,4.48
31.72099999999999,4.4
31.929999999999993,4.34
32.141000000000005,4.26
32.352999999999994,4.21
32.56400000000001,4.12
32.777,3.99
32.98700000000001,3.85
33.19799999999999,3.96
33.41099999999999,3.79
33.62400000000001,2.88
33.83800000000001,2.32
34.051,1.54
34.261999999999986,0.7
34.469999999999985,0.74
34.68300000000001,0.77
34.894999999999996,0.8
35.106999999999985,0.79
35.32000000000001,0.8
35.534000000000006,0.8
35.74900000000001,0.79
35.959999999999994,0.79
36.17,0.79
36.378,0.79
36.592,0.79
36.80299999999998,0.79
37.016000000000005,0.79
37.229,0.78
37.444,0.77
37.65499999999999,0.78
37.86399999999999,0.78
38.07600000000001,0.77
38.28599999999999,0.77
38.499999999999986,0.77
38.712,0.78
38.92299999999999,0.78
39.136999999999986,0.77
39.35199999999999,0.77
39.56599999999999,0.76
39.77499999999999,0.77
39.986000000000004,0.77
40.20399999999999,0.76
40.41699999999999,0.76
40.63000000000001,0.67
40.838999999999984,1.29
41.051,2.48
41.261999999999986,3.72
41.473,4.59
41.68599999999999,4.79
41.89999999999999,4.88
42.112999999999985,4.87
42.32299999999999,4.87
42.534000000000006,4.57
42.749999999999986,3.44
42.959999999999994,2.21
43.17100000000001,1.53
43.382999999999996,0.81
43.59400000000001,0.68
43.80200000000001,0.7
44.015,0.7
44.227999999999994,0.7
44.43900000000001,0.65
44.64999999999999,1.05
44.862999999999985,1.71
45.074,2.62
45.289,3.48
45.49900000000001,4.13
45.709999999999994,4.62
45.92100000000001,4.63
46.134,4.57
46.344999999999985,4.52
46.56099999999999,4.48
46.77300000000001,4.44
46.983999999999995,4.42
47.2,4.44
47.41199999999999,4.45
47.622,4.44
47.834999999999994,4.44
48.045,4.42
48.25699999999999,4.43
48.47099999999999,4.43
48.682,4.41
48.891000000000005,4.45
49.104,4.42
49.31699999999999,4.41
49.52999999999999,4.42
49.74499999999999,4.42
49.95700000000001,4.41
50.17,4.43
50.38199999999999,4.4
50.592,4.4
50.80499999999999,4.4
51.01700000000001,4.39
51.227999999999994,4.41
51.44099999999999,4.39
51.65400000000001,4.41
51.867000000000004,4.39
52.07799999999999,4.39


==> figures/data/Green_Droplet.csv <==
wv,int
450,0.659
500,0.798
550,0.632
570,0.544
600,0.394
650,0.485

==> figures/data/Orange_Droplet.csv <==
wv,int
450,0.467
500,0.629
550,0.790
570,0.801
600,0.849
650,0.857

==> figures/data/Red_Droplet.csv <==
wv,int
450,0.276
500,0.247
550,0.348
570,0.461
600,0.687
650,0.821

==> figures/data/Violet_Droplet.csv <==
wv,int
450,0.834
500,0.611
550,0.509
570,0.569
600,0.648
650,0.806

==> figures/data/Water.csv <==
time,voltage
-18.0,0.21
-17.947000000000116,0.1
-17.895000000000437,0.03999999999999998
-17.84100000000035,0.04999999999999999
-17.786000000000058,0.04999999999999999
-17.733000000000175,0.03999999999999998
-17.679000000000087,0.03
-17.62800000000061,0.04999999999999999
-17.57300000000032,0.03999999999999998
-17.521999999999025,0.03999999999999998
-17.467999999998938,0.03999999999999998
-17.414999999999054,0.03999999999999998
-17.363999999999578,0.04999999999999999
-17.308999999999287,0.03999999999999998
-17.255999999999403,0.03
-17.203999999999724,0.03999999999999998
-17.15099999999984,0.04999999999999999
-17.096999999999753,0.03999999999999998
-17.042999999999665,0.03999999999999998
-16.993000000000393,0.03999999999999998
-16.94000000000051,0.03999999999999998
-16.886000000000422,0.04999999999999999
-16.832000000000335,0.03999999999999998
-16.780000000000655,0.03
-16.726999999998952,0.04999999999999999
-16.673000000000684,0.03999999999999998
-16.619000000000597,0.03999999999999998
-16.565999999998894,0.04999999999999999
-16.51299999999901,0.03999999999999998
-16.458999999998923,0.03999999999999998
-16.40599999999904,0.03999999999999998
-16.352999999999156,0.03999999999999998
-16.29899999999907,0.03999999999999998
-16.245999999999185,0.03999999999999998
-16.1929999999993,0.03
-16.139999999999418,0.03999999999999998
-16.08599999999933,0.03999999999999998
-16.032999999999447,0.03999999999999998
-15.979999999999563,0.03999999999999998
-15.92699999999968,0.03999999999999998
-15.873999999999796,0.03
-15.819999999999709,0.03
-15.768000000000029,0.03
-15.715000000000146,0.03999999999999998
-15.66400000000067,0.03999999999999998
-15.604999999999563,0.03999999999999998
-15.554000000000087,0.04999999999999999
-15.501000000000204,0.03999999999999998
-15.447000000000116,0.03999999999999998
-15.391999999999825,0.03999999999999998
-15.342999999998938,0.03
-15.288000000000466,0.03999999999999998
-15.235999999998967,0.03999999999999998
-15.18199999999888,0.03999999999999998
-15.128999999998996,0.04999999999999999
-15.074999999998909,0.03999999999999998
-15.023999999999432,0.03999999999999998
-14.969999999999345,0.03999999999999998
-14.916999999999462,0.03999999999999998
-14.863999999999578,0.03999999999999998
-14.80999999999949,0.03999999999999998
-14.7549999999992,0.03999999999999998
-14.701999999999316,0.04999999999999999
-14.647999999999229,0.03999999999999998
-14.597999999999956,0.03999999999999998
-14.543999999999869,0.03999999999999998
-14.490999999999985,0.03999999999999998
-14.438000000000102,0.03999999999999998
-14.384000000000015,0.03999999999999998
-14.334999999999127,0.03999999999999998
-14.28099999999904,0.03
-14.227999999999156,0.03999999999999998
-14.173999999999069,0.03999999999999998
-14.121999999999389,0.03999999999999998
-14.067999999999302,0.03999999999999998
-14.014999999999418,0.01999999999999999
-13.96099999999933,0.01999999999999999
-13.90899999999965,0.03
-13.854999999999563,0.01999999999999999
-13.80199999999968,0.03999999999999998
-13.75,0.03999999999999998
-13.697000000000116,0.01999999999999999
-13.643000000000029,0.03999999999999998
-13.590000000000146,0.03999999999999998
-13.537000000000262,0.03
-13.484000000000378,0.03
-13.430000000000291,0.03999999999999998
-13.377000000000407,0.03
-13.324999999998909,0.03
-13.271999999999025,0.03
-13.217999999998938,0.03999999999999998
-13.16400000000067,0.03
-13.110999999998967,0.03999999999999998
-13.05699999999888,0.03
-13.0049999999992,0.03999999999999998
-12.950999999999112,0.03999999999999998
-12.898999999999432,0.03999999999999998
-12.844999999999345,0.03999999999999998
-12.791999999999462,0.03
-12.739999999999782,0.03
-12.688000000000102,0.03999999999999998
-12.634000000000015,0.03999999999999998
-12.579999999999927,0.03999999999999998
-12.52599999999984,0.03999999999999998
-12.476999999998952,0.03999999999999998
-12.423000000000684,0.03
-12.369999999998981,0.03
-12.316999999999098,0.03999999999999998
-12.263999999999214,0.03999999999999998
-12.209999999999127,0.03999999999999998
-12.15899999999965,0.03
-12.104999999999563,0.03
-12.05199999999968,0.03
-11.995999999999185,0.03999999999999998
-11.944999999999709,0.03999999999999998
-11.895000000000437,0.03999999999999998
-11.842000000000553,0.03
-11.78900000000067,0.03999999999999998
-11.735999999998967,0.03
-11.68199999999888,0.03999999999999998
-11.628999999998996,0.03999999999999998
-11.574999999998909,0.01999999999999999
-11.521999999999025,0.03
-11.467999999998938,0.03999999999999998
-11.414999999999054,0.03999999999999998
-11.360000000000582,0.03999999999999998
-11.30699999999888,0.03999999999999998
-11.252000000000407,0.03
-11.201999999999316,0.03999999999999998
-11.15099999999984,0.03999999999999998
-11.096999999999753,0.03999999999999998
-11.043999999999869,0.03999999999999998
-10.990999999999985,0.03999999999999998
-10.936999999999898,0.01999999999999999
-10.884000000000015,0.01999999999999999
-10.829999999999927,0.03999999999999998
-10.777000000000044,0.03
-10.725000000000364,0.03999999999999998
-10.67200000000048,0.01999999999999999
-10.619000000000597,0.03
-10.566999999999098,0.01999999999999999
-10.513999999999214,0.03999999999999998
-10.46099999999933,0.03
-10.40599999999904,0.03
-10.35399999999936,0.03
-10.300999999999476,0.03999999999999998
-10.248999999999796,0.03999999999999998
-10.190999999998894,0.03
-10.13799999999901,0.03999999999999998
-10.08599999999933,0.01999999999999999
-10.032999999999447,0.03
-9.97899999999936,0.03999999999999998
-9.925999999999476,0.03
-9.872999999999593,0.01999999999999999
-9.817999999999302,0.03
-9.769000000000233,0.03999999999999998
-9.713999999999942,0.01999999999999999
-9.661000000000058,0.03
-9.606999999999971,0.03
-9.55699999999888,0.01999999999999999
-9.503000000000611,0.01999999999999999
-9.450999999999112,0.03
-9.39600000000064,0.01999999999999999
-9.342000000000553,0.03999999999999998
-9.287000000000262,0.03999999999999998
-9.234000000000378,0.03
-9.181000000000495,0.06999999999999998
-9.126000000000204,0.12999999999999998
-9.07300000000032,0.21
-9.02100000000064,0.28
-8.967000000000553,0.36
-8.91400000000067,0.43999999999999995
-8.862999999999374,0.64
-8.80699999999888,0.92
-8.753000000000611,1.21
-8.703999999999724,1.36
-8.648999999999432,1.4500000000000002
-8.594999999999345,1.5
-8.540999999999258,1.49
-8.490999999999985,1.5
-8.438000000000102,1.49
-8.385000000000218,1.5
-8.331000000000131,1.48
-8.279000000000451,1.49
-8.225000000000364,1.5
-8.171000000000276,1.49
-8.11700000000019,1.49
-8.066999999999098,1.52
-8.01299999999901,1.5
-7.959999999999127,1.5
-7.906999999999243,1.49
-7.852999999999156,1.48
-7.798999999999069,1.5
-7.746999999999389,1.5
-7.6929999999993015,1.49
-7.639999999999418,1.52
-7.586999999999534,1.56
-7.531999999999243,1.57
-7.481999999999971,1.61
-7.429000000000087,1.6300000000000001
-7.373999999999796,1.6800000000000002
-7.324000000000524,1.7000000000000002
-7.270000000000437,1.6900000000000002
-7.219999999999345,1.6600000000000001
-7.162000000000262,1.6300000000000001
-7.110999999998967,1.4100000000000001
-7.0569999999988795,1.36
-7.0020000000004075,1.36
-6.94800000000032,1.33
-6.894000000000233,1.35
-6.841000000000349,1.3
-6.786000000000058,1.26
-6.735000000000582,1.22
-6.6819999999988795,1.25
-6.628999999998996,1.1
-6.574000000000524,0.9599999999999999
-6.522999999999229,0.71
-6.468999999999141,0.5499999999999999
-6.415999999999258,0.45999999999999996
-6.3619999999991705,0.4099999999999999
-6.307999999999083,0.36
-6.257999999999811,0.29999999999999993
-6.2039999999997235,0.23
-6.152000000000044,0.15
-6.09900000000016,0.07999999999999999
-6.043999999999869,0.04999999999999999
-5.9909999999999854,0.04999999999999999
-5.936999999999898,0.03999999999999998
-5.8879999999990105,0.03999999999999998
-5.833000000000538,0.03999999999999998
-5.779000000000451,0.03999999999999998
-5.72400000000016,0.03999999999999998
-5.674999999999272,0.03999999999999998
-5.619999999998981,0.03999999999999998
-5.565999999998894,0.04999999999999999
-5.5129999999990105,0.04999999999999999
-5.459999999999127,0.03999999999999998
-5.405000000000655,0.06
-5.35399999999936,0.04999999999999999
-5.300999999999476,0.03999999999999998
-5.2479999999995925,0.04999999999999999
-5.193999999999505,0.04999999999999999
-5.140999999999622,0.04999999999999999
-5.087999999999738,0.06
-5.036000000000058,0.04999999999999999
-4.981999999999971,0.04999999999999999
-4.929000000000087,0.06
-4.878000000000611,0.04999999999999999
-4.825999999999112,0.04999999999999999
-4.771999999999025,0.04999999999999999
-4.717999999998938,0.06
-4.666999999999462,0.06
-4.613999999999578,0.03999999999999998
-4.561999999999898,0.04999999999999999
-4.505999999999403,0.04999999999999999
-4.456000000000131,0.04999999999999999
-4.402000000000044,0.03999999999999998
-4.34900000000016,0.06
-4.293999999999869,0.03999999999999998
-4.244000000000597,0.06
-4.189000000000306,0.06
-4.136000000000422,0.04999999999999999
-4.083000000000538,0.03999999999999998
-4.028000000000247,0.04999999999999999
-3.9760000000005675,0.04999999999999999
-3.925999999999476,0.06
-3.870999999999185,0.03999999999999998
-3.8179999999993015,0.04999999999999999
-3.763999999999214,0.04999999999999999
-3.713999999999942,0.04999999999999999
-3.6599999999998545,0.04999999999999999
-3.605999999999767,0.04999999999999999
-3.55199999999968,0.06
-3.503000000000611,0.04999999999999999
-3.44800000000032,0.04999999999999999
-3.394000000000233,0.04999999999999999
-3.3439999999991414,0.06
-3.289999999999054,0.06
-3.235999999998967,0.06
-3.1829999999990832,0.04999999999999999
-3.128999999998996,0.06
-3.0789999999997235,0.06
-3.02599999999984,0.03999999999999998
-2.9719999999997526,0.03999999999999998
-2.9179999999996653,0.04999999999999999
-2.8649999999997817,0.04999999999999999
-2.8099999999994907,0.06
-2.7600000000002183,0.04999999999999999
-2.7070000000003347,0.04999999999999999
-2.6520000000000437,0.04999999999999999
-2.6019999999989523,0.06
-2.54700000000048,0.04999999999999999
-2.4979999999995925,0.04999999999999999
-2.4439999999995052,0.04999999999999999
-2.3909999999996217,0.04999999999999999
-2.3369999999995343,0.04999999999999999
-2.2849999999998545,0.04999999999999999
-2.230999999999767,0.04999999999999999
-2.1810000000004948,0.06
-2.1270000000004075,0.04999999999999999
-2.07300000000032,0.06
-2.0229999999992287,0.04999999999999999
-1.967000000000553,0.03999999999999998
-1.9130000000004657,0.04999999999999999
-1.860000000000582,0.04999999999999999
-1.8060000000004948,0.04999999999999999
-1.7530000000006112,0.04999999999999999
-1.6990000000005239,0.04999999999999999
-1.6460000000006403,0.04999999999999999
-1.592000000000553,0.04999999999999999
-1.5390000000006694,0.04999999999999999
-1.4859999999989668,0.04999999999999999
-1.4329999999990832,0.04999999999999999
-1.3809999999994034,0.04999999999999999
-1.3299999999999272,0.04999999999999999
-1.2770000000000437,0.03999999999999998
-1.2229999999999563,0.04999999999999999
-1.1700000000000728,0.04999999999999999
-1.1190000000005966,0.03999999999999998
-1.0669999999990978,0.04999999999999999
-1.0120000000006257,0.04999999999999999
-0.9599999999991269,0.04999999999999999
-0.907999999999447,0.06
-0.8549999999995634,0.03999999999999998
-0.7999999999992724,0.04999999999999999
-0.75,0.06
-0.6970000000001164,0.03999999999999998
-0.6440000000002328,0.04999999999999999
-0.5889999999999418,0.04999999999999999
-0.5349999999998545,0.04999999999999999
-0.4830000000001746,0.04999999999999999
-0.43100000000049477,0.04999999999999999
-0.37700000000040745,0.04999999999999999
-0.32400000000052387,0.04999999999999999
-0.2710000000006403,0.04999999999999999
-0.2179999999989377,0.03999999999999998
-0.1640000000006694,0.04999999999999999
-0.11099999999896681,0.04999999999999999
-0.05799999999908323,0.04999999999999999
-0.0059999999994033715,0.04999999999999999
0.04500000000007276,0.04999999999999999
0.09900000000016007,0.06
0.15099999999983993,0.04999999999999999
0.2039999999997235,0.03999999999999998
0.25599999999940337,0.04999999999999999
0.30900000000110595,0.04999999999999999
0.36200000000098953,0.03999999999999998
0.4140000000006694,0.04999999999999999
0.4690000000009604,0.04999999999999999
0.5190000000002328,0.04999999999999999
0.5769999999993161,0.04999999999999999
0.6280000000006112,0.06
0.6830000000009022,0.03999999999999998
0.7340000000003783,0.06
0.7860000000000582,0.04999999999999999
0.8410000000003492,0.03999999999999998
0.8950000000004366,0.04999999999999999
0.9470000000001164,0.06
1.0010000000002037,0.03999999999999998
1.0500000000010914,0.03999999999999998
1.103000000000975,0.03999999999999998
1.1570000000010623,0.06
1.2109999999993306,0.11000000000000001
1.2640000000010332,0.15
1.3170000000009168,0.23999999999999996
1.3700000000008004,0.31999999999999995
1.4240000000008877,0.39
1.4770000000007713,0.5
1.5300000000006548,0.8099999999999999
1.5840000000007421,1.1700000000000002
1.636000000000422,1.47
1.6890000000003056,1.54
1.7420000000001892,1.6500000000000001
1.793999999999869,1.72
1.8500000000003638,1.7000000000000002
1.904000000000451,1.7000000000000002
1.9570000000003347,1.71
2.0120000000006257,1.7000000000000002
2.063000000000102,1.6800000000000002
2.1159999999999854,1.6800000000000002
2.1700000000000728,1.6600000000000001
2.219999999999345,1.6600000000000001
2.274999999999636,1.6600000000000001
2.3289999999997235,1.6300000000000001
2.382999999999811,1.6
2.436999999999898,1.6
2.4909999999999854,1.56
2.543999999999869,1.53
2.5969999999997526,1.51
2.65099999999984,1.48
2.7039999999997235,1.48
2.756999999999607,1.5
2.8099999999994907,1.49
2.863999999999578,1.49
2.9140000000006694,1.49
2.9690000000009604,1.49
3.022000000000844,1.47
3.0750000000007276,1.46
3.128000000000611,1.4300000000000002
3.1820000000006985,1.4100000000000001
3.235000000000582,1.4300000000000002
3.2880000000004657,1.4100000000000001
3.3410000000003492,1.4100000000000001
3.3950000000004366,1.4100000000000001
3.44800000000032,1.3800000000000001
3.5010000000002037,1.3800000000000001
3.555000000000291,1.37
3.6080000000001746,1.3
3.662000000000262,1.26
3.7150000000001455,1.2000000000000002
3.769000000000233,1.1500000000000001
3.82300000000032,1.1400000000000001
3.8760000000002037,1.12
3.9279999999998836,1.03
3.9830000000001746,0.7999999999999999
4.0349999999998545,0.6499999999999999
4.087999999999738,0.5199999999999999
4.140999999999622,0.45999999999999996
4.194999999999709,0.3999999999999999
4.248999999999796,0.35
4.30199999999968,0.29999999999999993
4.356999999999971,0.29999999999999993
4.407000000001062,0.24999999999999997
4.460999999999331,0.18999999999999997
4.514000000001033,0.12999999999999998
4.566000000000713,0.09
4.6200000000008,0.03999999999999998
4.673000000000684,0.04999999999999999
4.725000000000364,0.03999999999999998
4.77599999999984,0.03
4.829999999999927,0.009999999999999981
4.885000000000218,0.0
4.934999999999491,0.03
4.988999999999578,0.03
5.040000000000873,0.03999999999999998
5.09400000000096,0.03999999999999998
5.147000000000844,0.03999999999999998
5.200000000000728,0.03
5.253000000000611,0.03
5.308000000000902,0.03999999999999998
5.358000000000175,0.03999999999999998
5.411000000000058,0.03999999999999998
5.463999999999942,0.03999999999999998
5.516999999999825,0.03999999999999998
5.570999999999913,0.03999999999999998
5.621999999999389,0.03
5.675999999999476,0.03
5.729999999999563,0.03999999999999998
5.782000000001062,0.03999999999999998
5.835000000000946,0.03999999999999998
5.8880000000008295,0.04999999999999999
5.9430000000011205,0.03
5.996000000001004,0.03
6.048000000000684,0.03999999999999998
6.1010000000005675,0.03999999999999998
6.155000000000655,0.03999999999999998
6.207000000000335,0.04999999999999999
6.260000000000218,0.03999999999999998
6.313000000000102,0.04999999999999999
6.367000000000189,0.03999999999999998
6.4210000000002765,0.03999999999999998
6.472999999999956,0.04999999999999999
6.52599999999984,0.03
6.581000000000131,0.03
6.631999999999607,0.04999999999999999
6.684999999999491,0.03999999999999998
6.737999999999374,0.03999999999999998
6.792999999999665,0.04999999999999999
6.845999999999549,0.03999999999999998
6.8989999999994325,0.03999999999999998
6.951999999999316,0.03999999999999998
7.005999999999403,0.03
7.059999999999491,0.03
7.110000000000582,0.03
7.164000000000669,0.03999999999999998
7.218000000000757,0.03999999999999998
7.27100000000064,0.03999999999999998
7.324000000000524,0.03999999999999998
7.3770000000004075,0.03999999999999998
7.4320000000006985,0.03999999999999998
7.485000000000582,0.03999999999999998
7.538000000000466,0.03
7.591000000000349,0.03999999999999998
7.645000000000437,0.03999999999999998
7.699000000000524,0.03
7.75,0.03999999999999998
7.802999999999884,0.03
7.856999999999971,0.03
7.9099999999998545,0.03999999999999998
7.962999999999738,0.03999999999999998
8.015999999999622,0.03999999999999998
8.069999999999709,0.04999999999999999
8.122999999999593,0.03999999999999998
8.175999999999476,0.03
8.22899999999936,0.04999999999999999
8.282000000001062,0.03
8.334000000000742,0.03999999999999998
8.386000000000422,0.03
8.438000000000102,0.03999999999999998
8.489999999999782,0.04999999999999999
8.542999999999665,0.01999999999999999
8.595999999999549,0.03999999999999998
8.649999999999636,0.03
8.70299999999952,0.03
8.75799999999981,0.03999999999999998
8.808000000000902,0.03999999999999998
8.861000000000786,0.01999999999999999
8.91400000000067,0.03999999999999998
8.968000000000757,0.03999999999999998
9.020000000000437,0.03999999999999998
9.07300000000032,0.01999999999999999
9.126000000000204,0.03999999999999998
9.180000000000291,0.03999999999999998
9.233000000000175,0.03999999999999998
9.287000000000262,0.03999999999999998
9.338999999999942,0.03999999999999998
9.394000000000233,0.03999999999999998
9.44800000000032,0.04999999999999999
9.497999999999593,0.03999999999999998
9.550999999999476,0.03999999999999998
9.604999999999563,0.03
9.659999999999854,0.03999999999999998
9.709000000000742,0.04999999999999999
9.762000000000626,0.03
9.816000000000713,0.03999999999999998
9.871000000001004,0.03999999999999998
9.921000000000276,0.03999999999999998
9.975000000000364,0.03
10.028000000000247,0.03999999999999998
10.084000000000742,0.03999999999999998
10.134000000000015,0.03999999999999998
10.186999999999898,0.03999999999999998
10.238999999999578,0.03999999999999998
10.292999999999665,0.03999999999999998
10.344999999999345,0.03999999999999998
10.398999999999432,0.03999999999999998
10.451999999999316,0.03999999999999998
10.50799999999981,0.03999999999999998
10.55999999999949,0.04999999999999999
10.612999999999374,0.03999999999999998
10.666000000001077,0.03999999999999998
10.721999999999753,0.03999999999999998
10.774999999999636,0.03
10.824000000000524,0.03999999999999998
10.877000000000407,0.03
10.930000000000291,0.03999999999999998
10.983000000000175,0.03
11.036000000000058,0.03999999999999998
11.090000000000146,0.03
11.144000000000233,0.03
11.19800000000032,0.03999999999999998
11.25,0.03999999999999998
11.304000000000087,0.03
11.354999999999563,0.03999999999999998
11.407999999999447,0.03
11.46099999999933,0.06999999999999998
11.514000000001033,0.12999999999999998
11.566000000000713,0.19999999999999998
11.621999999999389,0.27
11.673000000000684,0.36
11.727000000000771,0.44999999999999996
11.781000000000859,0.72
11.834000000000742,1.07
11.887000000000626,1.35
11.94000000000051,1.49
11.994000000000597,1.6300000000000001
12.046000000000276,1.6700000000000002
12.09900000000016,1.6500000000000001
12.153000000000247,1.6600000000000001
12.206000000000131,1.6500000000000001
12.262000000000626,1.6600000000000001
12.314000000000306,1.6700000000000002
12.364999999999782,1.6300000000000001
12.417999999999665,1.6400000000000001
12.471999999999753,1.6500000000000001
12.52599999999984,1.6300000000000001
12.578999999999724,1.61
12.631999999999607,1.6
12.685999999999694,1.57
12.738999999999578,1.56
12.791999999999462,1.55
12.844999999999345,1.53
12.898999999999432,1.52
12.951000000000931,1.53
13.002000000000407,1.53
13.054000000000087,1.54
13.109000000000378,1.55
13.161000000000058,1.56
13.213999999999942,1.59
13.266999999999825,1.61
13.32300000000032,1.62
13.372999999999593,1.6400000000000001
13.425999999999476,1.62
13.478000000000975,1.6
13.532000000001062,1.58
13.58599999999933,1.55
13.639999999999418,1.5
13.692000000000917,1.46
13.746000000001004,1.3900000000000001
13.799000000000888,1.33
13.853000000000975,1.29
13.906000000000859,1.22
13.959000000000742,1.1800000000000002
14.011000000000422,1.1400000000000001
14.06800000000112,1.08
14.121000000001004,1.02
14.174000000000888,1.02
14.228000000000975,1.01
14.278000000000247,1.06
14.329999999999927,1.03
14.384000000000015,0.91
14.436999999999898,0.7699999999999999
14.490999999999985,0.62
14.543999999999869,0.51
14.596999999999753,0.44999999999999996
14.648000000001048,0.4099999999999999
14.701999999999316,0.37
14.755000000001019,0.31999999999999995
14.808000000000902,0.24999999999999997
14.862999999999374,0.21
14.916000000001077,0.13999999999999999
14.96900000000096,0.1
15.022000000000844,0.06
15.076000000000931,0.03
15.130000000001019,0.03
15.183000000000902,0.03
15.234000000000378,0.01999999999999999
15.28900000000067,0.01999999999999999
15.338999999999942,0.009999999999999981
15.393000000000029,0.03999999999999998
15.447000000000116,0.03
15.502000000000407,0.03999999999999998
15.555000000000291,0.03
15.608000000000175,0.03
15.661000000000058,0.03999999999999998
15.715000000000146,0.03999999999999998
15.772000000000844,0.03
15.822000000000116,0.04999999999999999
15.873999999999796,0.03999999999999998
15.929000000000087,0.03999999999999998
15.981999999999971,0.03999999999999998
16.034999999999854,0.03
16.086999999999534,0.03999999999999998
16.14099999999962,0.03
16.193999999999505,0.03999999999999998
16.24699999999939,0.03999999999999998
16.30000000000109,0.03
16.35399999999936,0.03
16.407000000001062,0.03999999999999998
16.46099999999933,0.03999999999999998
16.514000000001033,0.03
16.567000000000917,0.03999999999999998
16.6200000000008,0.03999999999999998
16.674000000000888,0.03999999999999998
16.72700000000077,0.03
16.78100000000086,0.03999999999999998
16.835000000000946,0.03
16.886000000000422,0.03
16.94000000000051,0.03
16.993000000000393,0.03
17.046000000000276,0.03999999999999998
17.09900000000016,0.03999999999999998
17.152000000000044,0.03999999999999998
17.204999999999927,0.03999999999999998
17.261000000000422,0.03
17.313000000000102,0.03999999999999998
17.365999999999985,0.03
17.41899999999987,0.03999999999999998
17.472999999999956,0.03999999999999998
17.52599999999984,0.03999999999999998
17.578999999999724,0.03
17.63299999999981,0.03999999999999998
17.686999999999898,0.03
17.73700000000099,0.01999999999999999
17.790000000000873,0.03
17.84400000000096,0.03999999999999998
17.898999999999432,0.03
17.95100000000093,0.01999999999999999
18.004000000000815,0.03999999999999998
18.059000000001106,0.01999999999999999
18.11200000000099,0.03999999999999998
18.166000000001077,0.01999999999999999
18.215000000000146,0.03
18.270000000000437,0.03999999999999998
18.32300000000032,0.03999999999999998
18.373999999999796,0.03999999999999998
18.42699999999968,0.03
18.480999999999767,0.03999999999999998
18.53399999999965,0.03999999999999998
18.586999999999534,0.03999999999999998
18.64099999999962,0.03
18.691000000000713,0.03
18.746000000001004,0.01999999999999999
18.800999999999476,0.03999999999999998
18.850000000000364,0.03999999999999998
18.903000000000247,0.03999999999999998
18.95800000000054,0.03999999999999998
19.00799999999981,0.03
19.05999999999949,0.03
19.112999999999374,0.03999999999999998
19.167999999999665,0.03999999999999998
19.218000000000757,0.03
19.273999999999432,0.03999999999999998
19.325000000000728,0.03999999999999998
19.377000000000407,0.03
19.433000000000902,0.03
19.486000000000786,0.03999999999999998
19.538000000000466,0.03999999999999998
19.593000000000757,0.03999999999999998
19.645000000000437,0.01999999999999999
19.699000000000524,0.03999999999999998
19.751000000000204,0.03
19.804000000000087,0.03999999999999998
19.85699999999997,0.03
19.909999999999854,0.03999999999999998
19.962999999999738,0.03999999999999998
20.01800000000003,0.03
20.068999999999505,0.03999999999999998
20.121000000001004,0.03
20.174000000000888,0.03999999999999998
20.22700000000077,0.03
20.28100000000086,0.03
20.33599999999933,0.03
20.386000000000422,0.03999999999999998
20.44000000000051,0.03
20.496000000001004,0.03
20.545000000000073,0.03999999999999998
20.59900000000016,0.03999999999999998
20.652000000000044,0.03
20.704999999999927,0.03
20.75799999999981,0.03
20.810999999999694,0.01999999999999999
20.863999999999578,0.03
20.91899999999987,0.03
20.969999999999345,0.03999999999999998
21.023000000001048,0.03999999999999998
21.07600000000093,0.03999999999999998
21.129000000000815,0.03999999999999998
21.179000000000087,0.03
21.236000000000786,0.01999999999999999
21.28900000000067,0.03999999999999998
21.344999999999345,0.03
21.395000000000437,0.03999999999999998
21.44800000000032,0.03
21.501000000000204,0.03999999999999998
21.5570000000007,0.09
21.608000000000175,0.17999999999999997
21.659999999999854,0.24999999999999997
21.712999999999738,0.31999999999999995
21.766999999999825,0.4099999999999999
21.81999999999971,0.57
21.873999999999796,0.93
21.925999999999476,1.31
21.979999999999563,1.52
22.032999999999447,1.6500000000000001
22.08599999999933,1.74
22.13800000000083,1.75
22.192000000000917,1.72
22.2450000000008,1.71
22.299000000000888,1.71
22.34900000000016,1.7000000000000002
22.402000000000044,1.6800000000000002
22.457000000000335,1.6700000000000002
22.50799999999981,1.6500000000000001
22.561999999999898,1.6400000000000001
22.611000000000786,1.61
22.666000000001077,1.61
22.71900000000096,1.58
22.772000000000844,1.59
22.82600000000093,1.57
22.877000000000407,1.56
22.93000000000029,1.59
22.98400000000038,1.58
23.037000000000262,1.58
23.090000000000146,1.62
23.147000000000844,1.6300000000000001
23.200000000000728,1.6500000000000001
23.254000000000815,1.6800000000000002
23.306000000000495,1.6700000000000002
23.35900000000038,1.6900000000000002
23.413000000000466,1.71
23.462999999999738,1.6700000000000002
23.51800000000003,1.6500000000000001
23.572000000000116,1.62
23.62199999999939,1.58
23.675999999999476,1.55
23.73199999999997,1.51
23.782000000001062,1.4300000000000002
23.835000000000946,1.4000000000000001
23.887000000000626,1.35
23.942000000000917,1.3
23.9950000000008,1.23
24.048000000000684,1.1700000000000002
24.101000000000568,1.1
24.155000000000655,1.05
24.203999999999724,1.02
24.261000000000422,1.01
24.31500000000051,1.06
24.369000000000597,0.9899999999999999
24.42200000000048,0.87
24.475000000000364,0.72
24.528000000000247,0.59
24.58300000000054,0.49
24.63500000000022,0.41999999999999993
24.688000000000102,0.39
24.740999999999985,0.32999999999999996
24.796000000000276,0.29999999999999993
24.847999999999956,0.24999999999999997
24.90099999999984,0.18999999999999997
24.95100000000093,0.13999999999999999
25.01000000000022,0.1
25.05999999999949,0.06999999999999998
25.113999999999578,0.03
25.16699999999946,0.03999999999999998
25.22099999999955,0.01999999999999999
25.273000000001048,0.03
25.326999999999316,0.01999999999999999
25.377000000000407,0.009999999999999981
25.43000000000029,0.03
25.483000000000175,0.03999999999999998
25.534999999999854,0.03999999999999998
25.588999999999942,0.03999999999999998
25.639999999999418,0.04999999999999999
25.693999999999505,0.03999999999999998
25.74699999999939,0.04999999999999999
25.800999999999476,0.03
25.85200000000077,0.03999999999999998
25.90600000000086,0.04999999999999999
25.959000000000742,0.04999999999999999
26.012000000000626,0.03999999999999998
26.066000000000713,0.03999999999999998
26.119000000000597,0.03999999999999998
26.173000000000684,0.03999999999999998
26.222999999999956,0.04999999999999999
26.27599999999984,0.03999999999999998
26.33100000000013,0.03999999999999998
26.380999999999403,0.03999999999999998
26.434000000001106,0.03
26.487999999999374,0.03999999999999998
26.541000000001077,0.03999999999999998
26.594999999999345,0.03999999999999998
26.648999999999432,0.03999999999999998
26.701999999999316,0.03999999999999998
26.756999999999607,0.03
26.808000000000902,0.03999999999999998
26.86200000000099,0.03
26.913000000000466,0.04999999999999999
26.968000000000757,0.03999999999999998
27.019000000000233,0.03999999999999998
27.07300000000032,0.03999999999999998
27.126000000000204,0.03999999999999998
27.179000000000087,0.03999999999999998
27.23400000000038,0.03
27.28399999999965,0.03999999999999998
27.337999999999738,0.01999999999999999
27.389999999999418,0.03999999999999998
27.443999999999505,0.03999999999999998
27.497999999999593,0.03
27.55000000000109,0.03
27.60200000000077,0.03999999999999998
27.65600000000086,0.03999999999999998
27.710000000000946,0.03999999999999998
27.761000000000422,0.03999999999999998
27.813000000000102,0.03
27.868000000000393,0.03999999999999998
27.921000000000276,0.03999999999999998
27.975000000000364,0.01999999999999999
28.028000000000247,0.04999999999999999
28.082000000000335,0.03
28.13500000000022,0.03999999999999998
28.186999999999898,0.03999999999999998
28.240999999999985,0.03
28.29399999999987,0.01999999999999999
28.347999999999956,0.03999999999999998
28.398999999999432,0.03999999999999998
28.45100000000093,0.03
28.506999999999607,0.03999999999999998
28.55999999999949,0.03999999999999998
28.612999999999374,0.03
28.666000000001077,0.03999999999999998
28.719999999999345,0.03999999999999998
28.773000000001048,0.03
28.82600000000093,0.03
28.879000000000815,0.03999999999999998
28.933000000000902,0.03
28.986000000000786,0.03999999999999998
29.037000000000262,0.03999999999999998
29.088999999999942,0.03
29.141999999999825,0.03999999999999998
29.19499999999971,0.03999999999999998
29.247999999999593,0.03
29.300999999999476,0.03
29.354999999999563,0.03999999999999998
29.40600000000086,0.03999999999999998
29.459000000000742,0.03999999999999998
29.512000000000626,0.03999999999999998
29.567000000000917,0.03999999999999998
29.61700000000019,0.03
29.671000000000276,0.03999999999999998
29.72400000000016,0.03
29.778000000000247,0.03
29.832000000000335,0.03999999999999998
29.886000000000422,0.03999999999999998
29.93499999999949,0.03999999999999998
29.987999999999374,0.03999999999999998
30.04199999999946,0.03
30.09400000000096,0.03
30.145000000000437,0.03999999999999998
30.199000000000524,0.03999999999999998
30.252000000000407,0.03999999999999998
30.308000000000902,0.03999999999999998
30.35699999999997,0.03999999999999998
30.40899999999965,0.03999999999999998
30.461999999999534,0.03
30.514999999999418,0.03999999999999998
30.56999999999971,0.03
30.621000000001004,0.03
30.674000000000888,0.03
30.728000000000975,0.03999999999999998
30.782999999999447,0.03999999999999998
30.83300000000054,0.03999999999999998
30.887000000000626,0.03999999999999998
30.941000000000713,0.03999999999999998
30.994000000000597,0.03
31.04700000000048,0.03
31.100000000000364,0.03999999999999998
31.153000000000247,0.03999999999999998
31.20299999999952,0.03999999999999998
31.259000000000015,0.03
31.314000000000306,0.03999999999999998
31.365999999999985,0.03999999999999998
31.420000000000073,0.03
31.472999999999956,0.04999999999999999
31.528000000000247,0.11000000000000001
31.578999999999724,0.19999999999999998
31.631999999999607,0.27
31.684000000001106,0.36
31.737999999999374,0.45999999999999996
31.79199999999946,0.76
31.844999999999345,1.11
31.898000000001048,1.4300000000000002
31.95100000000093,1.59
32.00500000000102,1.6900000000000002
32.059000000001106,1.74
32.11200000000099,1.71
32.16500000000087,1.72
32.215000000000146,1.71
32.27000000000044,1.76
32.32300000000032,1.73
32.37700000000041,1.74
32.43000000000029,1.73
32.48500000000058,1.7000000000000002
32.53399999999965,1.6900000000000002
32.58799999999974,1.6800000000000002
32.64099999999962,1.6600000000000001
32.69499999999971,1.6300000000000001
32.74799999999959,1.6300000000000001
32.80000000000109,1.6
32.853000000000975,1.6
32.90700000000106,1.58
32.96099999999933,1.58
33.01400000000103,1.6
33.06700000000092,1.6300000000000001
33.1200000000008,1.6600000000000001
33.17400000000089,1.6900000000000002
33.22700000000077,1.71
33.28200000000106,1.72
33.336999999999534,1.74
33.38999999999942,1.73
33.443999999999505,1.7000000000000002
33.49799999999959,1.6700000000000002
33.550999999999476,1.6700000000000002
33.603000000000975,1.59
33.65600000000086,1.56
33.70900000000074,1.52
33.76300000000083,1.46
33.81600000000071,1.4000000000000001
33.8690000000006,1.36
33.923000000000684,1.3
33.97600000000057,1.23
34.02900000000045,1.1600000000000001
34.082000000000335,1.09
34.13600000000042,1.04
34.19000000000051,1.04
34.2440000000006,1.03
34.29399999999987,0.9500000000000001
34.34599999999955,0.83
34.40300000000025,0.7
34.45499999999993,0.57
34.509000000000015,0.48
34.5619999999999,0.4099999999999999
34.61700000000019,0.37
34.66899999999987,0.35
34.72400000000016,0.27
34.77300000000105,0.23
34.82799999999952,0.17
34.8809999999994,0.13999999999999999
34.934000000001106,0.1
34.987999999999374,0.06
35.04199999999946,0.03
35.09599999999955,0.03999999999999998
35.14600000000064,0.03999999999999998
35.199000000000524,0.01999999999999999
35.2559999999994,0.01999999999999999
35.309000000001106,0.03
35.36200000000099,0.03999999999999998
35.41600000000108,0.03999999999999998
35.46600000000035,0.03999999999999998
35.51900000000023,0.03
35.572000000000116,0.03999999999999998
35.625,0.03999999999999998
35.67900000000009,0.03999999999999998
35.733000000000175,0.03999999999999998
35.78299999999945,0.03
35.836999999999534,0.03999999999999998
35.891999999999825,0.03999999999999998
35.94200000000092,0.03999999999999998
35.996000000001004,0.01999999999999999
36.04900000000089,0.03999999999999998
36.103000000000975,0.03
36.15600000000086,0.03999999999999998
36.20900000000074,0.03999999999999998
36.262000000000626,0.03
36.31800000000112,0.03999999999999998
36.36800000000039,0.04999999999999999
36.42100000000028,0.03
36.47199999999975,0.03999999999999998
36.52800000000025,0.03
36.57899999999972,0.03999999999999998
36.63199999999961,0.03999999999999998
36.68499999999949,0.03999999999999998
36.73899999999958,0.03999999999999998
36.792999999999665,0.03999999999999998
36.844999999999345,0.03
36.89800000000105,0.03
36.95100000000093,0.03999999999999998
37.0059999999994,0.03999999999999998
37.05999999999949,0.03999999999999998
37.112999999999374,0.03999999999999998
37.163000000000466,0.03
37.21800000000076,0.01999999999999999
37.27000000000044,0.03999999999999998
37.32300000000032,0.03
37.376000000000204,0.03999999999999998
37.431000000000495,0.03999999999999998
37.48400000000038,0.03999999999999998
37.53600000000006,0.03999999999999998
37.58899999999994,0.03999999999999998
37.64400000000023,0.03
37.697000000000116,0.03999999999999998
37.75,0.03
37.802999999999884,0.03
37.85399999999936,0.03
37.90700000000106,0.03
37.96099999999933,0.01999999999999999
38.01400000000103,0.03999999999999998
38.06800000000112,0.03999999999999998
38.121000000001004,0.01999999999999999
38.17400000000089,0.03
38.228000000000975,0.03
38.27900000000045,0.03999999999999998
38.332000000000335,0.03999999999999998
38.38500000000022,0.03999999999999998
38.439000000000306,0.01999999999999999
38.49200000000019,0.03999999999999998
38.54500000000007,0.03
38.59900000000016,0.03
38.649999999999636,0.03999999999999998
38.70399999999972,0.03
38.75799999999981,0.03999999999999998
38.810999999999694,0.03999999999999998
38.86399999999958,0.03
38.91899999999987,0.03999999999999998
38.97099999999955,0.03
39.024999999999636,0.03
39.07600000000093,0.03
39.1309999999994,0.03
39.184000000001106,0.03999999999999998
39.23700000000099,0.01999999999999999
39.28900000000067,0.03999999999999998
39.34200000000055,0.03
39.39600000000064,0.03
39.44800000000032,0.03999999999999998
39.5,0.03
39.55199999999968,0.03999999999999998
39.60599999999977,0.03999999999999998
39.66100000000006,0.03
39.71099999999933,0.03
39.76400000000103,0.03
39.81800000000112,0.03
39.87199999999939,0.03
39.92100000000028,0.01999999999999999
39.975000000000364,0.03
40.02900000000045,0.03
40.08400000000074,0.03999999999999998
40.13299999999981,0.03999999999999998
40.1869999999999,0.03999999999999998
40.240999999999985,0.03
40.29399999999987,0.03
40.34699999999975,0.03
40.40099999999984,0.03999999999999998
40.45000000000073,0.03999999999999998
40.50799999999981,0.03
40.560999999999694,0.03
40.61399999999958,0.03999999999999998
40.66899999999987,0.03999999999999998
40.72099999999955,0.03
40.77399999999943,0.03
40.82799999999952,0.03999999999999998
40.8809999999994,0.03
40.93499999999949,0.03999999999999998
40.98700000000099,0.03999999999999998
41.04000000000087,0.01999999999999999
41.09400000000096,0.01999999999999999
41.147000000000844,0.03999999999999998
41.20000000000073,0.03
41.254000000000815,0.03
41.306000000000495,0.03999999999999998
41.358000000000175,0.01999999999999999
41.41200000000026,0.03999999999999998
41.46600000000035,0.01999999999999999
41.51800000000003,0.03999999999999998
41.574000000000524,0.03
41.623999999999796,0.03999999999999998
41.67699999999968,0.01999999999999999
41.72999999999956,0.03999999999999998
41.78399999999965,0.03
41.836999999999534,0.01999999999999999
41.89099999999962,0.03999999999999998
41.943999999999505,0.03
41.998999999999796,0.03
42.050999999999476,0.01999999999999999
42.10399999999936,0.01999999999999999
42.15700000000106,0.06
42.21099999999933,0.09
42.26499999999942,0.13999999999999999
42.31800000000112,0.19999999999999998
42.37299999999959,0.23999999999999996
42.423000000000684,0.29000000000000004
42.475000000000364,0.32999999999999996
42.52800000000025,0.3999999999999999
42.582000000000335,0.44999999999999996
42.634000000000015,0.6
42.6869999999999,0.82
42.73999999999978,1.07
42.79199999999946,1.34
42.84599999999955,1.5
42.89899999999943,1.6400000000000001
42.95100000000093,1.6800000000000002
43.00500000000102,1.74
43.056000000000495,1.8399999999999999
43.10900000000038,1.8599999999999999
43.16100000000006,1.8599999999999999
43.215000000000146,1.8599999999999999
43.26900000000023,1.8399999999999999
43.32300000000032,1.82
43.37299999999959,1.82
43.425999999999476,1.82
43.47999999999956,1.8399999999999999
43.53399999999965,1.83
43.58599999999933,1.82
43.63999999999942,1.83
43.69100000000071,1.85
43.7450000000008,1.85
43.79900000000089,1.85
43.85200000000077,1.8399999999999999
43.902000000000044,1.8
43.95600000000013,1.78
44.01000000000022,1.77
44.064000000000306,1.76
44.115999999999985,1.73
44.17000000000007,1.72
44.22400000000016,1.71
44.277000000000044,1.71
44.32600000000093,1.72
44.3809999999994,1.6700000000000002
44.43499999999949,1.6600000000000001
44.487999999999374,1.59
44.54199999999946,1.54
44.59400000000096,1.51
44.64800000000105,1.46
44.70000000000073,1.4100000000000001
44.7559999999994,1.3900000000000001
44.80999999999949,1.34
44.86399999999958,1.29
44.91500000000087,1.26
44.96800000000076,1.22
45.022000000000844,1.2000000000000002
45.07500000000073,1.1500000000000001
45.12700000000041,1.08
45.18000000000029,1.03
45.23400000000038,0.9999999999999999
45.28700000000026,0.9899999999999999
45.33899999999994,1.05
45.391999999999825,1.03
45.447000000000116,0.92
45.5,0.7799999999999999
45.552999999999884,0.61
45.60599999999977,0.5
45.659999999999854,0.42999999999999994
45.71399999999994,0.4099999999999999
45.76499999999942,0.35
45.81800000000112,0.30999999999999994
45.8690000000006,0.23999999999999996
45.923000000000684,0.18999999999999997
45.97600000000057,0.13999999999999999
46.03100000000086,0.1
46.08100000000013,0.06999999999999998
46.13500000000022,0.01999999999999999
46.189000000000306,0.03
46.23999999999978,0.03999999999999998
46.298000000000684,0.009999999999999981
46.35100000000057,0.01999999999999999
46.40300000000025,0.03
46.457000000000335,0.03999999999999998
46.50799999999981,0.03999999999999998
46.5619999999999,0.03999999999999998
46.61499999999978,0.03999999999999998
46.66899999999987,0.03999999999999998
46.71900000000096,0.03999999999999998
46.77300000000105,0.03999999999999998
46.826999999999316,0.04999999999999999
46.88000000000102,0.04999999999999999
46.9330000000009,0.03999999999999998
46.98700000000099,0.04999999999999999
47.04000000000087,0.03999999999999998
47.09300000000076,0.03999999999999998
47.147000000000844,0.03999999999999998
47.20000000000073,0.03999999999999998
47.25300000000061,0.03999999999999998
47.3070000000007,0.03999999999999998
47.35699999999997,0.04999999999999999
47.41200000000026,0.03999999999999998
47.465000000000146,0.03999999999999998
47.516999999999825,0.03999999999999998
47.57099999999991,0.03
47.62199999999939,0.03999999999999998
47.67500000000109,0.03999999999999998
47.728000000000975,0.04999999999999999
47.78100000000086,0.03999999999999998
47.835000000000946,0.03999999999999998
47.88800000000083,0.03999999999999998
47.94100000000071,0.03
47.99200000000019,0.03999999999999998
48.04500000000007,0.03999999999999998
48.09900000000016,0.03999999999999998
48.152000000000044,0.03999999999999998
48.207000000000335,0.03999999999999998
48.25699999999961,0.04999999999999999
48.310999999999694,0.04999999999999999
48.36399999999958,0.03999999999999998
48.42000000000007,0.03999999999999998
48.47400000000016,0.04999999999999999
48.527000000000044,0.03999999999999998
48.57999999999993,0.03
48.634000000000015,0.03999999999999998
48.685999999999694,0.03999999999999998
48.740999999999985,0.03999999999999998
48.79199999999946,0.03999999999999998
48.84400000000096,0.03999999999999998
48.897000000000844,0.03999999999999998
48.95100000000093,0.03999999999999998
49.00300000000061,0.03999999999999998
49.056000000000495,0.03999999999999998
49.10900000000038,0.04999999999999999
49.163000000000466,0.03999999999999998
49.21600000000035,0.03999999999999998
49.26900000000023,0.04999999999999999
49.31999999999971,0.03999999999999998
49.373999999999796,0.03999999999999998
49.42699999999968,0.04999999999999999
49.47999999999956,0.03999999999999998
49.53399999999965,0.03999999999999998
49.58799999999974,0.03999999999999998
49.641999999999825,0.03999999999999998
49.69200000000092,0.03999999999999998
49.7440000000006,0.03999999999999998
49.798000000000684,0.03999999999999998
49.85100000000057,0.03999999999999998
49.90400000000045,0.03999999999999998
49.957000000000335,0.03999999999999998
50.01100000000042,0.03
50.064000000000306,0.03999999999999998
50.11399999999958,0.03999999999999998
50.17200000000048,0.03
50.225000000000364,0.03
50.27800000000025,0.03999999999999998
50.33100000000013,0.03999999999999998
50.38500000000022,0.03999999999999998
50.439000000000306,0.03
50.49300000000039,0.04999999999999999
50.542999999999665,0.03999999999999998


==> figures/data/Water_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
66,-0.49099999999998545,1.0009784735812133,1.0021978021978022,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
67,-0.43800000000010186,1.0019569471624266,1.0021978021978022,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
68,-0.38400000000001455,1.0009784735812133,1.0,1.0008568980291346,1.0007204610951008,1.0,1.0010030090270812
69,-0.3349999999991269,1.0019569471624266,1.0021978021978022,1.0017137960582692,1.0014409221902016,1.0,1.0010030090270812
70,-0.2809999999990396,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0007204610951008,0.9990338164251208,1.0020060180541626
71,-0.227999999999156,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
72,-0.17399999999906868,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0007204610951008,1.0,1.0020060180541626
73,-0.12199999999938882,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
74,-0.06799999999930151,1.0029354207436398,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
75,-0.014999999999417923,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0009661835748793,1.0020060180541626
76,0.03900000000066939,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
77,0.09100000000034925,1.0019569471624266,1.0021978021978022,1.0008568980291346,1.0014409221902016,1.0,1.0010030090270812
78,0.14500000000043656,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
79,0.19800000000032014,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
80,0.25,1.0019569471624266,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
81,0.3029999999998836,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0009661835748793,1.0010030090270812
82,0.3569999999999709,1.0019569471624266,1.0021978021978022,1.0008568980291346,1.0014409221902016,1.0009661835748793,1.0010030090270812
83,0.4099999999998545,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
84,0.46299999999973807,1.0019569471624266,1.001098901098901,1.0017137960582692,1.0007204610951008,1.0009661835748793,1.0020060180541626
85,0.5159999999996217,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
86,0.569999999999709,1.0009784735812133,1.0,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
87,0.6229999999995925,1.0019569471624266,1.0021978021978022,1.0025706940874035,1.0021613832853027,1.0,1.0020060180541626
88,0.6750000000010914,1.0029354207436398,1.0021978021978022,1.0025706940874035,1.0028818443804035,1.0009661835748793,1.0030090270812437
89,0.728000000000975,1.0029354207436398,1.0021978021978022,1.0042844901456727,1.0036023054755043,1.0019323671497584,1.004012036108325
90,0.7820000000010623,1.0048923679060666,1.0043956043956044,1.0051413881748072,1.005043227665706,1.0028985507246377,1.0050150451354063
91,0.8359999999993306,1.00587084148728,1.0065934065934066,1.0059982862039418,1.0064841498559078,1.0048309178743962,1.0070210631895686
92,0.8890000000010332,1.0088062622309197,1.0098901098901099,1.0085689802913453,1.0100864553314122,1.007729468599034,1.0100300902708124
93,0.9430000000011205,1.0088062622309197,1.0087912087912088,1.0111396743787489,1.0129682997118155,1.0106280193236714,1.013039117352056
94,0.9950000000008004,1.0166340508806262,1.0076923076923077,1.0137103684661526,1.005763688760807,1.0096618357487923,0.9849548645937813
95,1.0490000000008877,0.9941291585127201,0.9725274725274725,0.9965724078834619,0.9805475504322767,1.0009661835748793,0.9598796389167502
96,1.1010000000005675,0.952054794520548,0.9428571428571428,0.961439588688946,0.9488472622478387,0.9652173913043478,0.9327983951855566
97,1.1550000000006548,0.9207436399217221,0.9252747252747253,0.9383033419023136,0.9265129682997119,0.9371980676328503,0.9117352056168505
98,1.2080000000005384,0.898238747553816,0.9098901098901099,0.9185946872322194,0.9085014409221902,0.9024154589371981,0.8826479438314945
99,1.2600000000002183,0.8796477495107632,0.8813186813186813,0.895458440445587,0.8818443804034583,0.8927536231884058,0.8686058174523571
100,1.3119999999998981,0.8483365949119374,0.8615384615384616,0.8680377035132819,0.8609510086455331,0.8628019323671497,0.8585757271815446
101,1.3659999999999854,0.8454011741682974,0.8758241758241758,0.8577549271636675,0.8681556195965417,0.8589371980676328,0.8535606820461384
102,1.4200000000000728,0.8414872798434442,0.8791208791208791,0.8688946015424165,0.8768011527377522,0.8531400966183574,0.8585757271815446
103,1.47400000000016,0.8493150684931506,0.8901098901098901,0.8817480719794345,0.8825648414985591,0.8657004830917875,0.8625877632898696
104,1.5230000000010477,0.8542074363992173,0.889010989010989,0.8817480719794345,0.8811239193083573,0.8647342995169082,0.8665997993981945
105,1.576999999999316,0.8542074363992173,0.8868131868131868,0.8817480719794345,0.8796829971181557,0.8666666666666667,0.8645937813440321
106,1.6300000000010186,0.8522504892367906,0.8879120879120879,0.8817480719794345,0.8796829971181557,0.8666666666666667,0.8655967903711134
107,1.6830000000009022,0.850293542074364,0.8901098901098901,0.8800342759211653,0.8796829971181557,0.8608695652173913,0.8645937813440321
108,1.7360000000007858,0.850293542074364,0.8912087912087913,0.8783204798628963,0.8818443804034583,0.8560386473429952,0.8676028084252758
109,1.7900000000008731,0.8532289628180039,0.8912087912087913,0.8791773778920309,0.8840057636887608,0.855072463768116,0.8716148445336008
110,1.8410000000003492,0.8542074363992173,0.8956043956043956,0.8766066838046273,0.8840057636887608,0.8560386473429952,0.8706118355065195
111,1.8950000000004366,0.8551859099804305,0.8956043956043956,0.8757497857754927,0.8854466858789626,0.8599033816425121,0.8696088264794383
112,1.9480000000003201,0.8512720156555773,0.8978021978021978,0.8723221936589546,0.8854466858789626,0.8618357487922705,0.8686058174523571
113,2.004000000000815,0.8512720156555773,0.8956043956043956,0.8740359897172236,0.8847262247838616,0.8608695652173913,0.8676028084252758
114,2.055000000000291,0.8532289628180039,0.8978021978021978,0.8748928877463582,0.8847262247838616,0.8599033816425121,0.8655967903711134
115,2.1049999999995634,0.850293542074364,0.8934065934065935,0.8731790916880892,0.8861671469740634,0.8599033816425121,0.8635907723169508
116,2.157999999999447,0.8493150684931506,0.8901098901098901,0.8783204798628963,0.888328530259366,0.8579710144927536,0.8645937813440321
117,2.2109999999993306,0.850293542074364,0.889010989010989,0.8800342759211653,0.8890489913544669,0.8599033816425121,0.8635907723169508
118,2.264000000001033,0.850293542074364,0.889010989010989,0.8808911739502999,0.888328530259366,0.8589371980676328,0.8645937813440321
119,2.3180000000011205,0.850293542074364,0.8879120879120879,0.8808911739502999,0.8876080691642652,0.8589371980676328,0.8625877632898696
120,2.371000000001004,0.8483365949119374,0.8879120879120879,0.8817480719794345,0.8861671469740634,0.8579710144927536,0.8625877632898696
121,2.4250000000010914,0.8463796477495108,0.8879120879120879,0.8834618680377035,0.8840057636887608,0.8589371980676328,0.8615847542627884
122,2.478000000000975,0.8473581213307241,0.8879120879120879,0.8834618680377035,0.8825648414985591,0.8599033816425121,0.8585757271815446
123,2.5320000000010623,0.8454011741682974,0.8868131868131868,0.884318766066838,0.8818443804034583,0.8618357487922705,0.8555667001003009
124,2.585000000000946,0.8444227005870841,0.8857142857142857,0.8860325621251071,0.8811239193083573,0.8628019323671497,0.8535606820461384
125,2.639999999999418,0.8434442270058709,0.8835164835164835,0.8868894601542416,0.8811239193083573,0.8647342995169082,0.8515546639919759
126,2.6930000000011205,0.8424657534246576,0.8824175824175824,0.8877463581833762,0.8818443804034583,0.863768115942029,0.8495486459378134
127,2.7479999999995925,0.8414872798434442,0.8813186813186813,0.8886032562125107,0.8818443804034583,0.8657004830917875,0.847542627883651
128,2.798000000000684,0.8405088062622309,0.8802197802197802,0.8886032562125107,0.8811239193083573,0.8657004830917875,0.8455366098294884
129,2.84900000000016,0.8365949119373777,0.8747252747252747,0.8877463581833762,0.8789625360230547,0.8647342995169082,0.8445336008024072
130,2.9030000000002474,0.8346379647749511,0.8725274725274725,0.8860325621251071,0.8768011527377522,0.8618357487922705,0.8415245737211635
131,2.956000000000131,0.8356164383561644,0.8703296703296703,0.884318766066838,0.8739193083573487,0.8618357487922705,0.8405215646940822
132,3.0090000000000146,0.8346379647749511,0.8692307692307693,0.8886032562125107,0.8782420749279539,0.8647342995169082,0.8455366098294884
133,3.063000000000102,0.8395303326810176,0.8703296703296703,0.8903170522707797,0.8796829971181557,0.8685990338164251,0.8465396188565697
134,3.1159999999999854,0.8385518590998043,0.8714285714285714,0.8894601542416453,0.8796829971181557,0.8695652173913043,0.8465396188565697
135,3.1700000000000728,0.8385518590998043,0.8703296703296703,0.8894601542416453,0.8789625360230547,0.8685990338164251,0.847542627883651
136,3.2229999999999563,0.8385518590998043,0.8703296703296703,0.8886032562125107,0.8789625360230547,0.8685990338164251,0.847542627883651
137,3.274999999999636,0.8385518590998043,0.8692307692307693,0.8877463581833762,0.8789625360230547,0.8685990338164251,0.8485456369107321
138,3.32799999999952,0.8405088062622309,0.8714285714285714,0.8886032562125107,0.8796829971181557,0.8666666666666667,0.8495486459378134
139,3.3809999999994034,0.8395303326810176,0.8725274725274725,0.8886032562125107,0.8811239193083573,0.8685990338164251,0.8505516549648947
140,3.433000000000902,0.8414872798434442,0.8736263736263736,0.8894601542416453,0.8811239193083573,0.8676328502415459,0.8515546639919759
141,3.486000000000786,0.8405088062622309,0.8758241758241758,0.8911739502999143,0.8832853025936599,0.8714975845410629,0.8535606820461384
142,3.5390000000006694,0.8424657534246576,0.8769230769230769,0.8920308483290489,0.8825648414985591,0.8714975845410629,0.8535606820461384
143,3.5940000000009604,0.8414872798434442,0.8769230769230769,0.8920308483290489,0.8840057636887608,0.8724637681159421,0.8545636910732196
144,3.6460000000006403,0.8424657534246576,0.8769230769230769,0.8928877463581834,0.8840057636887608,0.8734299516908213,0.8555667001003009
145,3.699000000000524,0.8424657534246576,0.878021978021978,0.8946015424164524,0.8847262247838616,0.8743961352657005,0.8575727181544633
146,3.7510000000002037,0.8454011741682974,0.8791208791208791,0.8963153384747216,0.8868876080691642,0.8782608695652174,0.8615847542627884
147,3.809000000001106,0.8483365949119374,0.8835164835164835,0.8980291345329906,0.888328530259366,0.881159420289855,0.8655967903711134
148,3.8620000000009895,0.8493150684931506,0.8835164835164835,0.8980291345329906,0.888328530259366,0.8830917874396135,0.8645937813440321
149,3.9140000000006694,0.8522504892367906,0.8846153846153846,0.9005998286203942,0.8904899135446686,0.8869565217391304,0.8686058174523571
150,3.967000000000553,0.8532289628180039,0.8857142857142857,0.8997429305912596,0.8904899135446686,0.8869565217391304,0.8676028084252758
151,4.02100000000064,0.8512720156555773,0.8846153846153846,0.9014567266495287,0.8904899135446686,0.8859903381642512,0.8676028084252758
152,4.074000000000524,0.850293542074364,0.8824175824175824,0.897172236503856,0.8847262247838616,0.8830917874396135,0.8595787362086259
153,4.1270000000004075,0.8463796477495108,0.8758241758241758,0.8868894601542416,0.8681556195965417,0.8801932367149758,0.8224674022066198
154,4.1820000000006985,0.8052837573385518,0.8318681318681319,0.8723221936589546,0.8623919308357348,0.8483091787439614,0.8515546639919759
155,4.230999999999767,0.8336594911937377,0.8758241758241758,0.8449014567266495,0.8688760806916427,0.8367149758454107,0.8676028084252758
156,4.286000000000058,0.863013698630137,0.9,0.8894601542416453,0.8984149855907781,0.8763285024154589,0.9017051153460381
157,4.338999999999942,0.898238747553816,0.9318681318681319,0.9160239931448158,0.9344380403458213,0.9101449275362319,0.9558676028084253
158,4.393000000000029,0.9461839530332681,0.9758241758241758,0.976006855184233,0.9927953890489913,0.970048309178744,1.0300902708124373
159,4.4430000000011205,1.028375733855186,1.042857142857143,1.012853470437018,1.0280979827089338,1.0048309178743962,1.0351053159478436
160,4.496999999999389,1.0166340508806262,1.0296703296703296,1.0188517566409596,1.0244956772334295,1.0144927536231885,1.0220661985957873
161,4.549000000000888,1.0136986301369864,1.0197802197802197,1.0102827763496145,1.0122478386167146,1.007729468599034,1.0140421263791375
162,4.60399999999936,1.0039138943248533,1.010989010989011,1.0,1.0021613832853027,0.9980676328502416,1.0100300902708124
163,4.657999999999447,0.9960861056751468,1.0043956043956044,0.9965724078834619,1.0,0.9942028985507246,1.0060180541624875
164,4.712999999999738,0.9951076320939335,1.0043956043956044,0.9957155098543273,0.9985590778097982,0.9932367149758454,1.0060180541624875
165,4.765999999999622,0.9951076320939335,1.0032967032967033,0.9957155098543273,0.9978386167146974,0.9932367149758454,1.0050150451354063
166,4.818999999999505,0.9951076320939335,1.0032967032967033,0.9957155098543273,0.9978386167146974,0.9922705314009662,1.0060180541624875
167,4.873999999999796,0.9941291585127201,1.001098901098901,0.9957155098543273,0.9971181556195965,0.9932367149758454,1.0050150451354063
168,4.92699999999968,0.9931506849315068,1.001098901098901,0.9957155098543273,0.9971181556195965,0.9922705314009662,1.0050150451354063
169,4.97899999999936,0.9941291585127201,1.0,0.9965724078834619,0.9971181556195965,0.9932367149758454,1.0050150451354063
170,5.032999999999447,0.9931506849315068,1.0021978021978022,0.9957155098543273,0.9963976945244957,0.9922705314009662,1.0050150451354063
171,5.085999999999331,0.9951076320939335,1.0021978021978022,0.9957155098543273,0.9971181556195965,0.9932367149758454,1.0050150451354063
172,5.137000000000626,0.9941291585127201,1.001098901098901,0.9957155098543273,0.9963976945244957,0.9922705314009662,1.0050150451354063
173,5.1930000000011205,0.9931506849315068,1.001098901098901,0.9957155098543273,0.9963976945244957,0.991304347826087,1.0050150451354063
174,5.246999999999389,0.9911937377690803,1.0,0.9948586118251928,0.9956772334293948,0.991304347826087,1.004012036108325
175,5.2960000000002765,0.9931506849315068,1.0,0.9948586118251928,0.9956772334293948,0.991304347826087,1.004012036108325
176,5.3510000000005675,0.9902152641878669,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.004012036108325
177,5.405000000000655,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.004012036108325
178,5.459000000000742,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9922705314009662,1.0030090270812437
179,5.5090000000000146,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
180,5.561999999999898,0.9911937377690803,0.9978021978021978,0.9940017137960583,0.9956772334293948,0.9922705314009662,1.0030090270812437
181,5.614999999999782,0.9911937377690803,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
182,5.668999999999869,0.9911937377690803,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
183,5.720999999999549,0.9921722113502935,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
184,5.774999999999636,0.9911937377690803,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0030090270812437
185,5.8289999999997235,0.9911937377690803,0.9967032967032967,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
186,5.882999999999811,0.9921722113502935,1.0,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0020060180541626
187,5.933000000000902,0.9931506849315068,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
188,5.9870000000009895,0.9911937377690803,0.9989010989010989,0.9948586118251928,0.9963976945244957,0.9922705314009662,1.0030090270812437
189,6.040000000000873,0.9902152641878669,0.9978021978021978,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0020060180541626
190,6.093000000000757,0.9921722113502935,1.0,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
191,6.147000000000844,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
192,6.201000000000931,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9963976945244957,0.9942028985507246,1.0030090270812437
193,6.253000000000611,0.9921722113502935,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0030090270812437
194,6.3070000000006985,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
195,6.360000000000582,0.9921722113502935,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0020060180541626
196,6.413000000000466,0.9911937377690803,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9922705314009662,1.0030090270812437
197,6.468000000000757,0.9911937377690803,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0020060180541626
198,6.518000000000029,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437


==> figures/data/Yellow_Droplet.csv <==
wv, int
450,0.495
500,0.719
550,0.834
570,0.832
600,0.884
650,0.902

==> figures/data/dropletSizeErrors.csv <==
x,y,ymin,ymax
1,1.06,0.17,0.3
2,1.86,0.35,0.35
3,2.85,0.24,0.55
4,3.88,0.33,0.6
5,4.95,0.54,0.4

==> figures/data/dropletSizeErrors_Deviation.csv <==
x,y,ymin,ymax
1,1.12,0.11,0.11
2,1.86,0.21,0.21
3,3.02,0.22,0.22
4,3.88,0.27,0.27
5,4.95,0.23,0.23

==> v1b - arxiv/figures/data/0,5.csv <==
time,voltage
-0.6080000000001746,0.01999999999999999
-0.555000000000291,0.009999999999999981
-0.5020000000004075,0.01999999999999999
-0.44900000000052387,0.009999999999999981
-0.39500000000043656,0.009999999999999981
-0.341999999998734,0.01999999999999999
-0.2889999999988504,0.009999999999999981
-0.23599999999896681,0.01999999999999999
-0.1819999999988795,0.009999999999999981
-0.12899999999899592,0.009999999999999981
-0.07599999999911233,0.009999999999999981
-0.02299999999922875,0.009999999999999981
0.03300000000126602,0.0
0.0820000000003347,0.009999999999999981
0.13800000000082946,0.01999999999999999
0.19100000000071304,0.009999999999999981
0.24099999999998545,0.01999999999999999
0.29800000000068394,0.0
0.3510000000005675,0.01999999999999999
0.40500000000065484,0.03
0.45900000000074215,0.06
0.511000000000422,0.11000000000000001
0.5640000000003056,0.15
0.6170000000001892,0.21
0.6720000000004802,0.24999999999999997
0.7219999999997526,0.29999999999999993
0.7770000000000437,0.37
0.8299999999999272,0.41999999999999993
0.8840000000000146,0.48
0.9369999999998981,0.6499999999999999
0.988999999999578,0.84
1.0429999999996653,1.05
1.0969999999997526,1.26
1.1499999999996362,1.36
1.2029999999995198,1.3900000000000001
1.2560000000012224,1.48
1.3109999999996944,1.53
1.3620000000009895,1.57
1.4160000000010768,1.56
1.4660000000003492,1.55
1.5190000000002328,1.57
1.5740000000005239,1.55
1.6280000000006112,1.55
1.6779999999998836,1.55
1.7309999999997672,1.55
1.7849999999998545,1.55
1.8389999999999418,1.56
1.8890000000010332,1.54
1.9430000000011205,1.53
1.9979999999995925,1.53
2.0529999999998836,1.52
2.103000000000975,1.51
2.1560000000008586,1.52
2.210000000000946,1.51
2.2630000000008295,1.51
2.3140000000003056,1.5
2.367000000000189,1.5
2.4210000000002765,1.5
2.4760000000005675,1.49
2.5270000000000437,1.46
2.581000000000131,1.48
2.6350000000002183,1.4500000000000002
2.6900000000005093,1.4400000000000002
2.7399999999997817,1.4300000000000002
2.7929999999996653,1.4300000000000002
2.8479999999999563,1.4300000000000002
2.9030000000002474,1.4400000000000002
2.952000000001135,1.4100000000000001
3.0050000000010186,1.4100000000000001
3.0599999999994907,1.4000000000000001
3.1090000000003783,1.3800000000000001
3.166000000001077,1.3800000000000001
3.2180000000007567,1.3800000000000001
3.2710000000006403,1.36
3.3250000000007276,1.35
3.379000000000815,1.35
3.430000000000291,1.33
3.4840000000003783,1.32
3.5380000000004657,1.32
3.5930000000007567,1.29
3.643000000000029,1.29
3.6959999999999127,1.29
3.75,1.28
3.8029999999998836,1.28
3.855999999999767,1.28
3.9089999999996508,1.27
3.962999999999738,1.27
4.015999999999622,1.26
4.07300000000032,1.29
4.1270000000004075,1.28
4.179000000000087,1.25
4.233000000000175,1.1900000000000002
4.287000000000262,1.12
4.336999999999534,1.1700000000000002
4.391999999999825,0.9599999999999999
4.447000000000116,0.71
4.496000000001004,0.5
4.550000000001091,0.39
4.604000000001179,0.29000000000000004
4.658000000001266,0.19999999999999998
4.71100000000115,0.13999999999999999
4.764000000001033,0.11999999999999997
4.8180000000011205,0.06999999999999998
4.872000000001208,0.03999999999999998
4.925000000001091,0.03
4.979999999999563,0.03999999999999998
5.033000000001266,0.01999999999999999
5.08600000000115,0.03999999999999998
5.139000000001033,0.04999999999999999
5.1930000000011205,0.03999999999999998
5.246000000001004,0.04999999999999999
5.299000000000888,0.04999999999999999
5.352000000000771,0.06
5.406000000000859,0.03999999999999998
5.459000000000742,0.06
5.5130000000008295,0.04999999999999999
5.563000000000102,0.03999999999999998
5.6159999999999854,0.04999999999999999
5.6710000000002765,0.04999999999999999
5.722999999999956,0.04999999999999999
5.777000000000044,0.04999999999999999
5.829999999999927,0.03999999999999998
5.8840000000000146,0.04999999999999999
5.936999999999898,0.04999999999999999
5.988999999999578,0.06
6.041999999999462,0.03999999999999998
6.096999999999753,0.06
6.15099999999984,0.04999999999999999
6.201000000000931,0.04999999999999999
6.255000000001019,0.04999999999999999
6.309000000001106,0.04999999999999999
6.361000000000786,0.04999999999999999
6.414000000000669,0.04999999999999999
6.467000000000553,0.04999999999999999
6.522000000000844,0.04999999999999999
6.575000000000728,0.04999999999999999
6.629000000000815,0.03999999999999998


==> v1b - arxiv/figures/data/0,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
179,-0.48099999999976717,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0
180,-0.4290000000000873,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0
181,-0.3760000000002037,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
182,-0.3220000000001164,1.002932551319648,1.0011049723756906,1.0034188034188034,1.0028839221341024,1.0009680542110357,1.0010131712259371
183,-0.2680000000000291,1.002932551319648,1.0011049723756906,1.0034188034188034,1.003604902667628,1.0009680542110357,1.0010131712259371
184,-0.21600000000034925,1.002932551319648,1.0,1.0025641025641026,1.0028839221341024,1.0,1.0010131712259371
185,-0.16499999999905413,1.0039100684261975,1.0022099447513813,1.0025641025641026,1.0021629416005768,1.0,1.0010131712259371
186,-0.11299999999937427,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0021629416005768,1.0019361084220717,1.0010131712259371
187,-0.058999999999286956,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
188,-0.004999999999199645,1.0019550342130987,1.0,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
189,0.046000000000276486,1.0039100684261975,1.0022099447513813,1.0034188034188034,1.0028839221341024,1.0,1.0010131712259371
190,0.09900000000016007,1.0019550342130987,0.9988950276243094,1.0034188034188034,1.0028839221341024,1.0009680542110357,1.0
191,0.15300000000024738,1.0019550342130987,1.0,1.0034188034188034,1.0028839221341024,1.0019361084220717,1.0010131712259371
192,0.2070000000003347,1.0019550342130987,1.0011049723756906,1.0025641025641026,1.0028839221341024,1.0009680542110357,1.0010131712259371
193,0.2569999999996071,1.002932551319648,1.0022099447513813,1.0034188034188034,1.0028839221341024,1.0019361084220717,1.0010131712259371
194,0.3099999999994907,1.0039100684261975,1.0,1.0025641025641026,1.0021629416005768,1.0009680542110357,1.0010131712259371
195,0.363999999999578,1.0019550342130987,1.0011049723756906,1.0034188034188034,1.003604902667628,1.0019361084220717,1.0010131712259371
196,0.41600000000107684,1.0019550342130987,1.0011049723756906,1.0034188034188034,1.0028839221341024,1.0029041626331074,1.0010131712259371
197,0.47000000000116415,1.0039100684261975,1.0022099447513813,1.0034188034188034,1.003604902667628,1.0019361084220717,1.0020263424518743
198,0.5230000000010477,1.0039100684261975,1.0022099447513813,1.005982905982906,1.0057678442682048,1.0038722168441432,1.0030395136778116
199,0.5779999999995198,1.0048875855327468,1.0033149171270719,1.0042735042735043,1.0043258832011537,1.0009680542110357,1.0030395136778116
200,0.6290000000008149,1.0068426197458455,1.0055248618784531,1.0076923076923077,1.0086517664023071,1.0048402710551791,1.0070921985815602
201,0.6820000000006985,1.0117302052785924,1.011049723756906,1.0094017094017094,1.0093727469358327,1.0077444336882866,1.0040526849037488
202,0.7350000000005821,1.0087976539589443,1.0044198895027625,1.011965811965812,1.012256669069935,1.0087124878993223,0.9969604863221885
203,0.7890000000006694,1.0019550342130987,0.9856353591160221,1.005128205128205,0.9841384282624369,1.0038722168441432,0.9645390070921985
204,0.8410000000003492,0.967741935483871,0.949171270718232,0.9615384615384616,0.9437635183850036,0.9699903194578896,0.9260385005065856
205,0.8940000000002328,0.9296187683284457,0.9160220994475138,0.9205128205128205,0.9077144917087239,0.9264278799612778,0.8966565349544073
206,0.9470000000001164,0.8934506353861192,0.8972375690607735,0.8863247863247863,0.8745493871665465,0.8877057115198451,0.8682877406281662
207,1.0010000000002037,0.8690127077223851,0.8629834254143647,0.847008547008547,0.8305695746214852,0.846079380445305,0.8500506585612969
208,1.0540000000000873,0.8406647116324536,0.8375690607734807,0.811965811965812,0.7966834895457823,0.8044530493707648,0.8247213779128673
209,1.106999999999971,0.83088954056696,0.850828729281768,0.8025641025641026,0.7981254506128335,0.797676669893514,0.8297872340425532
210,1.1599999999998545,0.833822091886608,0.8519337016574585,0.7991452991452992,0.7981254506128335,0.7889641819941917,0.8338399189463019
211,1.2139999999999418,0.8396871945259042,0.8541436464088398,0.8068376068376069,0.7995674116798847,0.7860600193610843,0.828774062816616
212,1.2669999999998254,0.8406647116324536,0.8552486187845304,0.7948717948717948,0.7945205479452054,0.7860600193610843,0.8267477203647416
213,1.319999999999709,0.8396871945259042,0.850828729281768,0.7897435897435897,0.7909156452775775,0.78702807357212,0.8257345491388045
214,1.3729999999995925,0.841642228739003,0.8475138121546961,0.7871794871794872,0.7901946647440519,0.7850919651500484,0.8267477203647416
215,1.4290000000000873,0.8377321603128055,0.8441988950276244,0.788034188034188,0.7901946647440519,0.7889641819941917,0.8267477203647416
216,1.478000000000975,0.8377321603128055,0.8441988950276244,0.7888888888888889,0.7909156452775775,0.7860600193610843,0.8257345491388045
217,1.5320000000010623,0.8367546432062561,0.8430939226519337,0.7897435897435897,0.7916366258111031,0.7831558567279767,0.8196555217831814
218,1.5860000000011496,0.8347996089931574,0.8430939226519337,0.7871794871794872,0.7901946647440519,0.782187802516941,0.8145896656534954
219,1.6390000000010332,0.833822091886608,0.8419889502762431,0.7863247863247863,0.7880317231434751,0.7783155856727977,0.8115501519756839
220,1.6920000000009168,0.8318670576735093,0.8419889502762431,0.7863247863247863,0.786589762076424,0.7763794772507261,0.8085106382978723
221,1.7470000000012078,0.8318670576735093,0.8408839779005525,0.788034188034188,0.7858687815428983,0.7763794772507261,0.806484295845998
222,1.7970000000004802,0.8328445747800587,0.8419889502762431,0.788034188034188,0.7858687815428983,0.7773475314617618,0.806484295845998
223,1.8510000000005675,0.83088954056696,0.8419889502762431,0.7888888888888889,0.786589762076424,0.7763794772507261,0.806484295845998
224,1.904000000000451,0.83088954056696,0.8408839779005525,0.788034188034188,0.786589762076424,0.7754114230396902,0.8054711246200608
225,1.9580000000005384,0.83088954056696,0.8419889502762431,0.788034188034188,0.786589762076424,0.7754114230396902,0.8054711246200608
226,2.011000000000422,0.8318670576735093,0.8430939226519337,0.788034188034188,0.786589762076424,0.7773475314617618,0.8054711246200608
227,2.0640000000003056,0.83088954056696,0.8430939226519337,0.7888888888888889,0.7873107426099495,0.7754114230396902,0.806484295845998
228,2.118000000000393,0.83088954056696,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7744433688286544,0.806484295845998
229,2.17200000000048,0.83088954056696,0.8419889502762431,0.788034188034188,0.7873107426099495,0.7734753146176185,0.806484295845998
230,2.225000000000364,0.83088954056696,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7744433688286544,0.8074974670719351
231,2.279000000000451,0.8318670576735093,0.8430939226519337,0.788034188034188,0.7873107426099495,0.7734753146176185,0.8074974670719351
232,2.331000000000131,0.8318670576735093,0.8441988950276244,0.7888888888888889,0.7880317231434751,0.7734753146176185,0.8074974670719351
233,2.3840000000000146,0.8318670576735093,0.8441988950276244,0.788034188034188,0.7880317231434751,0.7744433688286544,0.8085106382978723
234,2.436999999999898,0.8318670576735093,0.8441988950276244,0.7897435897435897,0.7887527036770007,0.7754114230396902,0.8074974670719351
235,2.4909999999999854,0.8318670576735093,0.8441988950276244,0.7897435897435897,0.7880317231434751,0.7754114230396902,0.8095238095238095
236,2.5429999999996653,0.8328445747800587,0.8453038674033149,0.7897435897435897,0.7880317231434751,0.7754114230396902,0.8085106382978723
237,2.5969999999997526,0.8318670576735093,0.8453038674033149,0.7905982905982906,0.7887527036770007,0.7763794772507261,0.8095238095238095
238,2.647000000000844,0.833822091886608,0.8453038674033149,0.7905982905982906,0.7887527036770007,0.7754114230396902,0.8105369807497467
239,2.7000000000007276,0.8328445747800587,0.8453038674033149,0.7905982905982906,0.7894736842105263,0.7763794772507261,0.8105369807497467
240,2.7550000000010186,0.8328445747800587,0.8453038674033149,0.7914529914529914,0.7894736842105263,0.7773475314617618,0.8115501519756839
241,2.809000000001106,0.8328445747800587,0.8453038674033149,0.7914529914529914,0.7894736842105263,0.7773475314617618,0.8115501519756839
242,2.8590000000003783,0.833822091886608,0.8453038674033149,0.7923076923076923,0.7901946647440519,0.7773475314617618,0.8125633232016211
243,2.9130000000004657,0.833822091886608,0.8453038674033149,0.7923076923076923,0.7901946647440519,0.7783155856727977,0.8125633232016211
244,2.9660000000003492,0.833822091886608,0.8464088397790055,0.7931623931623931,0.7909156452775775,0.7792836398838335,0.8135764944275583
245,3.019000000000233,0.8347996089931574,0.8464088397790055,0.7931623931623931,0.7916366258111031,0.7783155856727977,0.8135764944275583
246,3.07300000000032,0.8357771260997068,0.8475138121546961,0.794017094017094,0.7916366258111031,0.7802516940948693,0.8145896656534954
247,3.1270000000004075,0.8357771260997068,0.8475138121546961,0.7948717948717948,0.7930785868781542,0.7812197483059051,0.8166160081053698
248,3.1779999999998836,0.8377321603128055,0.8486187845303867,0.7948717948717948,0.7930785868781542,0.7812197483059051,0.8156028368794326
249,3.231999999999971,0.8367546432062561,0.8486187845303867,0.7957264957264957,0.7937995674116799,0.782187802516941,0.8166160081053698
250,3.2839999999996508,0.8377321603128055,0.8497237569060774,0.7957264957264957,0.7937995674116799,0.7831558567279767,0.817629179331307
251,3.337999999999738,0.8396871945259042,0.8497237569060774,0.7974358974358975,0.7952415284787311,0.7831558567279767,0.8186423505572442
252,3.3919999999998254,0.8406647116324536,0.850828729281768,0.7974358974358975,0.7959625090122566,0.7860600193610843,0.8186423505572442
253,3.444999999999709,0.8406647116324536,0.850828729281768,0.7991452991452992,0.7966834895457823,0.7860600193610843,0.8196555217831814
254,3.4979999999995925,0.841642228739003,0.8519337016574585,0.8,0.7974044700793078,0.78702807357212,0.8206686930091185
255,3.550999999999476,0.841642228739003,0.8519337016574585,0.8,0.7981254506128335,0.7879961277831559,0.8216818642350557
256,3.6049999999995634,0.841642228739003,0.8530386740331491,0.8008547008547009,0.798846431146359,0.7889641819941917,0.8226950354609929
257,3.658000000001266,0.841642228739003,0.8541436464088398,0.8025641025641026,0.8002883922134102,0.7899322362052275,0.8237082066869301
258,3.7110000000011496,0.8435972629521017,0.8541436464088398,0.8025641025641026,0.8002883922134102,0.7909002904162633,0.8247213779128673
259,3.764000000001033,0.8435972629521017,0.856353591160221,0.8034188034188035,0.8010093727469358,0.7918683446272992,0.8247213779128673
260,3.8180000000011205,0.844574780058651,0.856353591160221,0.8051282051282052,0.8017303532804614,0.7928363988383349,0.8257345491388045
261,3.871000000001004,0.844574780058651,0.8574585635359117,0.8051282051282052,0.802451333813987,0.7938044530493708,0.8267477203647416
262,3.9240000000008877,0.844574780058651,0.8585635359116022,0.8068376068376069,0.8038932948810382,0.7947725072604066,0.828774062816616
263,3.9770000000007713,0.8465298142717498,0.8585635359116022,0.8076923076923077,0.8046142754145638,0.7957405614714425,0.828774062816616
264,4.033000000001266,0.8475073313782991,0.8607734806629834,0.8085470085470086,0.8053352559480894,0.7967086156824782,0.8297872340425532
265,4.082000000000335,0.8475073313782991,0.861878453038674,0.8094017094017094,0.8067772170151406,0.797676669893514,0.8308004052684904
266,4.1380000000008295,0.8475073313782991,0.861878453038674,0.8102564102564103,0.8074981975486661,0.797676669893514,0.8318135764944276
267,4.191000000000713,0.8484848484848485,0.8629834254143647,0.8111111111111111,0.8074981975486661,0.7986447241045499,0.8328267477203647
268,4.2409999999999854,0.8494623655913979,0.8640883977900552,0.811965811965812,0.809661139149243,0.7996127783155856,0.8348530901722391
269,4.298000000000684,0.8504398826979472,0.8651933701657458,0.8128205128205128,0.809661139149243,0.7996127783155856,0.8358662613981763
270,4.3510000000005675,0.8504398826979472,0.8651933701657458,0.8145299145299145,0.8111031002162942,0.8015488867376573,0.8368794326241135
271,4.405000000000655,0.8514173998044966,0.8662983425414365,0.8145299145299145,0.8118240807498197,0.8025169409486931,0.8368794326241135
272,4.459000000000742,0.852394916911046,0.8674033149171271,0.8153846153846154,0.8125450612833454,0.8034849951597289,0.8378926038500507
273,4.511000000000422,0.852394916911046,0.8674033149171271,0.8153846153846154,0.8118240807498197,0.8034849951597289,0.8389057750759878
274,4.564000000000306,0.8533724340175953,0.8685082872928177,0.8162393162393162,0.8132660418168709,0.8034849951597289,0.839918946301925
275,4.617000000000189,0.8533724340175953,0.8685082872928177,0.8170940170940171,0.8139870223503965,0.8044530493707648,0.839918946301925
276,4.67200000000048,0.8543499511241447,0.8696132596685083,0.8179487179487179,0.8139870223503965,0.8054211035818006,0.8409321175278622
277,4.721999999999753,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8139870223503965,0.8054211035818006,0.8409321175278622
278,4.777000000000044,0.8543499511241447,0.8696132596685083,0.8188034188034188,0.8154289834174477,0.8054211035818006,0.8409321175278622
279,4.829999999999927,0.8543499511241447,0.8696132596685083,0.8179487179487179,0.8147080028839221,0.8063891577928364,0.8409321175278622
280,4.8840000000000146,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8154289834174477,0.8073572120038722,0.8419452887537994
281,4.936999999999898,0.855327468230694,0.8696132596685083,0.8179487179487179,0.8147080028839221,0.8073572120038722,0.8419452887537994
282,4.988999999999578,0.855327468230694,0.8696132596685083,0.8188034188034188,0.8139870223503965,0.8073572120038722,0.8409321175278622
283,5.042999999999665,0.8543499511241447,0.8685082872928177,0.8170940170940171,0.8139870223503965,0.8063891577928364,0.8419452887537994
284,5.096999999999753,0.855327468230694,0.8674033149171271,0.8162393162393162,0.8125450612833454,0.8063891577928364,0.8409321175278622
285,5.149999999999636,0.8543499511241447,0.8674033149171271,0.8153846153846154,0.8118240807498197,0.8063891577928364,0.839918946301925
286,5.20299999999952,0.8533724340175953,0.8651933701657458,0.8145299145299145,0.8103821196827685,0.8044530493707648,0.839918946301925
287,5.256000000001222,0.8533724340175953,0.8651933701657458,0.8136752136752137,0.809661139149243,0.8054211035818006,0.8409321175278622
288,5.310999999999694,0.8533724340175953,0.8640883977900552,0.811965811965812,0.809661139149243,0.8054211035818006,0.8409321175278622
289,5.3620000000009895,0.8563049853372434,0.8629834254143647,0.8128205128205128,0.8082191780821918,0.8063891577928364,0.839918946301925
290,5.416000000001077,0.8533724340175953,0.8574585635359117,0.811965811965812,0.8074981975486661,0.8044530493707648,0.8389057750759878
291,5.466000000000349,0.8514173998044966,0.8497237569060774,0.8136752136752137,0.8053352559480894,0.8063891577928364,0.8115501519756839
292,5.519000000000233,0.83088954056696,0.8187845303867404,0.7974358974358975,0.7901946647440519,0.78702807357212,0.8125633232016211
293,5.574000000000524,0.8152492668621701,0.8342541436464088,0.7854700854700855,0.8031723143475126,0.7734753146176185,0.8571428571428571
294,5.628000000000611,0.8582600195503421,0.8795580110497238,0.82991452991453,0.8442682047584715,0.8373668925459826,0.8885511651469098
295,5.677999999999884,0.8914956011730205,0.912707182320442,0.870940170940171,0.9019466474405191,0.8586640851887706,0.9270516717325228
296,5.730999999999767,0.927663734115347,0.9502762430939227,0.9213675213675213,0.9401586157173756,0.8993223620522749,0.9746707193515705
297,5.7849999999998545,0.9696969696969697,0.9966850828729282,0.9572649572649573,0.9790915645277577,0.9467570183930301,1.0081053698074975
298,5.838999999999942,1.0,1.0066298342541435,0.9974358974358974,1.0050468637346792,1.0019361084220717,1.0172239108409322
299,5.889000000001033,1.0166177908113392,1.0154696132596686,1.005982905982906,1.0100937274693584,1.0077444336882866,1.0212765957446808
300,5.9430000000011205,1.0156402737047898,1.014364640883978,1.0136752136752136,1.0115356885364095,1.0087124878993223,1.0101317122593718
301,5.9979999999995925,1.0068426197458455,1.0044198895027625,1.0068376068376068,1.0057678442682048,1.0019361084220717,1.0040526849037488
302,6.052999999999884,1.002932551319648,1.0011049723756906,0.9991452991452991,1.0,0.9932236205227493,0.9979736575481256
303,6.103000000000975,1.0,0.9977900552486187,0.9948717948717949,0.9956741167988464,0.9912875121006777,0.9959473150962512
304,6.156000000000859,0.9951124144672532,0.994475138121547,0.9931623931623932,0.9942321557317952,0.9912875121006777,0.9959473150962512
305,6.210000000000946,0.9951124144672532,0.9933701657458563,0.9931623931623932,0.9935111751982696,0.989351403678606,0.993920972644377
306,6.2630000000008295,0.9951124144672532,0.9922651933701657,0.9923076923076923,0.992790194664744,0.989351403678606,0.993920972644377
307,6.314000000000306,0.9941348973607038,0.9933701657458563,0.9914529914529915,0.9920692141312184,0.989351403678606,0.9929078014184397
308,6.367000000000189,0.9931573802541545,0.9922651933701657,0.9923076923076923,0.9920692141312184,0.9903194578896418,0.9929078014184397
309,6.4210000000002765,0.9921798631476051,0.9922651933701657,0.9914529914529915,0.9913482335976929,0.9903194578896418,0.993920972644377
310,6.4760000000005675,0.9941348973607038,0.9922651933701657,0.9923076923076923,0.9920692141312184,0.9903194578896418,0.993920972644377
311,6.527000000000044,0.9941348973607038,0.9933701657458563,0.9923076923076923,0.9920692141312184,0.989351403678606,0.993920972644377


==> v1b - arxiv/figures/data/1,0.csv <==
time,voltage
-0.5079999999979918,0.020000000000000018
-0.4539999999979045,0.03
-0.40199999999822467,0.020000000000000018
-0.34799999999813735,0.020000000000000018
-0.29399999999805004,0.020000000000000018
-0.24199999999837019,0.03
-0.18999999999869033,0.03
-0.13399999999819556,0.020000000000000018
-0.07999999999810825,0.020000000000000018
-0.029999999998835847,0.03
0.02200000000084401,0.0
0.07600000000093132,0.010000000000000009
0.13000000000101863,0.020000000000000018
0.1820000000006985,0.020000000000000018
0.23400000000037835,0.03
0.28800000000046566,0.010000000000000009
0.3440000000009604,0.020000000000000018
0.39400000000023283,0.03
0.4500000000007276,0.020000000000000018
0.5020000000004075,0.020000000000000018
0.5580000000009022,0.0
0.6059999999997672,0.010000000000000009
0.6599999999998545,0.04000000000000001
0.7139999999999418,0.09000000000000002
0.7680000000000291,0.19
0.8220000000001164,0.25
0.8780000000006112,0.33
0.9260000000031141,0.39999999999999997
0.9819999999999709,0.49000000000000005
1.0340000000032887,0.8200000000000001
1.0860000000029686,1.26
1.1419999999998254,1.6
1.1940000000031432,1.73
1.2480000000032305,1.8
1.3019999999996799,1.84
1.3540000000029977,1.79
1.4099999999998545,1.77
1.4620000000031723,1.75
1.5140000000028522,1.7
1.566000000002532,1.6800000000000002
1.6200000000026193,1.6500000000000001
1.6740000000027067,1.61
1.7260000000023865,1.58
1.7800000000024738,1.53
1.8320000000021537,1.5
1.8880000000026484,1.48
1.9400000000023283,1.46
1.9940000000024156,1.4100000000000001
2.0460000000020955,1.4000000000000001
2.1020000000025902,1.3900000000000001
2.15400000000227,1.33
2.20600000000195,1.3
2.25800000000163,1.29
2.312000000001717,1.24
2.3660000000018044,1.22
2.4180000000014843,1.1900000000000002
2.470000000001164,1.1600000000000001
2.522000000000844,1.1300000000000001
2.574000000000524,1.09
2.6300000000010186,1.07
2.6820000000006985,1.06
2.7340000000003783,1.02
2.786000000000058,0.98
2.842000000000553,0.97
2.8980000000010477,0.9400000000000002
2.9500000000007276,0.9100000000000001
3.0020000000004075,0.9000000000000001
3.0540000000000873,0.8700000000000001
3.105999999999767,0.8600000000000001
3.1599999999998545,0.8600000000000001
3.213999999999942,0.8300000000000001
3.2660000000032596,0.81
3.3180000000029395,0.81
3.3739999999997963,0.79
3.426000000003114,0.77
3.478000000002794,0.77
3.5320000000028813,0.75
3.5860000000029686,0.75
3.640000000003056,0.75
3.694000000003143,0.72
3.746000000002823,0.73
3.798000000002503,0.73
3.8540000000029977,0.72
3.9060000000026776,0.72
3.9580000000023574,0.72
4.010000000002037,0.73
4.064000000002125,0.74
4.116000000001804,0.74
4.170000000001892,0.75
4.224000000001979,0.77
4.278000000002066,0.76
4.330000000001746,0.78
4.3840000000018335,0.77
4.436000000001513,0.75
4.490000000001601,0.76
4.542000000001281,0.78
4.596000000001368,0.8300000000000001
4.650000000001455,0.8600000000000001
4.702000000001135,0.9200000000000002
4.754000000000815,0.8800000000000001
4.81000000000131,0.8400000000000001
4.8620000000009895,0.74
4.914000000000669,0.6100000000000001
4.966000000000349,0.51
5.022000000000844,0.45
5.074000000000524,0.41
5.126000000000204,0.38000000000000006
5.180000000000291,0.34
5.234000000000378,0.28
5.286000000000058,0.25
5.342000000000553,0.22000000000000003
5.394000000000233,0.18
5.450000000000728,0.14
5.5020000000004075,0.12
5.556000000000495,0.09000000000000002
5.610000000000582,0.06
5.662000000000262,0.04000000000000001
5.716000000000349,0.04000000000000001
5.770000000000437,0.020000000000000018
5.826000000000931,0.020000000000000018
5.878000000000611,0.03
5.9320000000006985,0.03
5.986000000000786,0.03
6.038000000000466,0.03
6.09400000000096,0.03
6.14600000000064,0.03
6.19800000000032,0.03
6.254000000000815,0.020000000000000018
6.306000000000495,0.03
6.360000000000582,0.020000000000000018
6.414000000000669,0.020000000000000018
6.466000000000349,0.03
6.518000000000029,0.03
6.569999999999709,0.03
6.626000000000204,0.03


==> v1b - arxiv/figures/data/1,0_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
132,-0.49399999999877764,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
133,-0.4419999999990978,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,0.999000999000999,1.0019880715705765
134,-0.3899999999994179,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0022172949002217,0.999000999000999,1.0019880715705765
135,-0.33799999999973807,1.0030800821355237,1.0022371364653244,1.0017605633802817,1.0022172949002217,0.999000999000999,1.002982107355865
136,-0.2819999999992433,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
137,-0.22999999999956344,1.002053388090349,1.0,1.0017605633802817,1.0022172949002217,1.0,1.0019880715705765
138,-0.17399999999906868,1.002053388090349,1.0,1.0026408450704225,1.0022172949002217,1.0,1.002982107355865
139,-0.11999999999898137,1.002053388090349,1.0011185682326622,1.0008802816901408,1.0022172949002217,1.0,1.002982107355865
140,-0.06599999999889405,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
141,-0.013999999999214197,1.0030800821355237,1.0011185682326622,1.0008802816901408,1.0029563932002956,1.0,1.0019880715705765
142,0.04200000000128057,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
143,0.09400000000096043,1.002053388090349,1.0,1.0017605633802817,1.0022172949002217,1.0,1.0019880715705765
144,0.14800000000104774,1.002053388090349,1.0011185682326622,1.0017605633802817,1.0029563932002956,1.0,1.002982107355865
145,0.20200000000113505,1.002053388090349,1.0,1.0008802816901408,1.0029563932002956,1.0,1.002982107355865
146,0.2580000000016298,1.002053388090349,1.0,1.0017605633802817,1.0029563932002956,1.0,1.0019880715705765
147,0.3080000000009022,1.004106776180698,1.0022371364653244,1.0026408450704225,1.0029563932002956,1.0,1.0039761431411531
148,0.36200000000098953,1.004106776180698,1.0022371364653244,1.0026408450704225,1.0036954915003695,1.0,1.0039761431411531
149,0.4140000000006694,1.0051334702258727,1.0044742729306488,1.0026408450704225,1.0036954915003695,1.000999000999001,1.0049701789264414
150,0.46600000000034925,1.0071868583162218,1.0044742729306488,1.0017605633802817,1.0036954915003695,1.001998001998002,1.0059642147117296
151,0.522000000000844,1.0092402464065708,1.0067114093959733,1.0008802816901408,1.0044345898004434,1.001998001998002,1.0079522862823063
152,0.5740000000005239,1.0102669404517455,1.0067114093959733,1.0008802816901408,1.0022172949002217,0.999000999000999,1.0089463220675945
153,0.6260000000002037,1.015400410677618,1.0111856823266219,0.9964788732394366,0.9985218033998522,1.0,0.9930417495029821
154,0.680000000000291,1.0092402464065708,0.9843400447427293,0.9920774647887324,0.9785661492978566,0.9920079920079921,0.963220675944334
155,0.7340000000003783,0.9835728952772074,0.9530201342281879,0.9551056338028169,0.9260901699926091,0.9660339660339661,0.9145129224652088
156,0.7860000000000582,0.9425051334702259,0.9038031319910514,0.9014084507042254,0.8640059127864006,0.9080919080919081,0.8727634194831014
157,0.8379999999997381,0.9147843942505134,0.8736017897091722,0.8459507042253521,0.8063562453806357,0.8521478521478522,0.8290258449304175
158,0.8919999999998254,0.8891170431211499,0.8333333333333334,0.7852112676056338,0.7368810051736882,0.7852147852147852,0.7793240556660039
159,0.9459999999999127,0.8542094455852156,0.7863534675615212,0.7095070422535211,0.6570583887657059,0.7172827172827173,0.7286282306163022
160,0.9980000000032305,0.8223819301848049,0.7348993288590604,0.6346830985915493,0.5794530672579453,0.6383616383616384,0.6888667992047713
161,1.0500000000029104,0.7874743326488707,0.7136465324384788,0.5651408450704225,0.515890613451589,0.5774225774225774,0.6570576540755467
162,1.1059999999997672,0.7792607802874744,0.7002237136465325,0.5158450704225352,0.48632668144863267,0.5054945054945055,0.6361829025844931
163,1.1560000000026776,0.771047227926078,0.7013422818791947,0.5017605633802817,0.4781966001478197,0.4915084915084915,0.6332007952286283
164,1.2100000000027649,0.7741273100616016,0.7013422818791947,0.49735915492957744,0.4730229120473023,0.48451548451548454,0.6332007952286283
165,1.2620000000024447,0.7772073921971252,0.6968680089485458,0.4964788732394366,0.4722838137472284,0.4825174825174825,0.6322067594433399
166,1.3140000000021246,0.7802874743326489,0.6968680089485458,0.4920774647887324,0.4708056171470806,0.4805194805194805,0.6341948310139165
167,1.3660000000018044,0.7864476386036962,0.6968680089485458,0.4920774647887324,0.4700665188470067,0.48151848151848153,0.6341948310139165
168,1.4220000000022992,0.7905544147843943,0.6968680089485458,0.49295774647887325,0.4722838137472284,0.4805194805194805,0.6351888667992047
169,1.474000000001979,0.7936344969199178,0.6957494407158836,0.49471830985915494,0.4737620103473762,0.48151848151848153,0.6391650099403579
170,1.526000000001659,0.795687885010267,0.697986577181208,0.49559859154929575,0.475240206947524,0.4835164835164835,0.6421471172962226
171,1.5820000000021537,0.7987679671457906,0.7002237136465325,0.4982394366197183,0.47671840354767187,0.4855144855144855,0.643141153081511
172,1.6300000000010186,0.8008213552361396,0.7013422818791947,0.4982394366197183,0.4781966001478197,0.4865134865134865,0.6461232604373758
173,1.6860000000015134,0.8018480492813141,0.7024608501118568,0.5,0.4796747967479675,0.4875124875124875,0.647117296222664
174,1.7420000000020082,0.8028747433264887,0.703579418344519,0.5008802816901409,0.4804138950480414,0.4905094905094905,0.6491053677932406
175,1.7900000000008731,0.8059548254620124,0.7058165548098434,0.5026408450704225,0.4818920916481892,0.4905094905094905,0.6510934393638171
176,1.8480000000017753,0.8059548254620124,0.7069351230425056,0.5035211267605634,0.4826311899482631,0.4915084915084915,0.6510934393638171
177,1.9020000000018626,0.8069815195071869,0.7069351230425056,0.5044014084507042,0.48337028824833705,0.4935064935064935,0.6520874751491054
178,1.9540000000015425,0.8090349075975359,0.70917225950783,0.5044014084507042,0.48484848484848486,0.4955044955044955,0.6540755467196819
179,2.0060000000012224,0.8100616016427105,0.7102908277404921,0.5070422535211268,0.48632668144863267,0.4965034965034965,0.6560636182902585
180,2.062000000001717,0.8121149897330595,0.70917225950783,0.5088028169014085,0.4870657797487066,0.4995004995004995,0.6570576540755467
181,2.1120000000009895,0.8141683778234087,0.7125279642058165,0.5088028169014085,0.4885439763488544,0.5004995004995005,0.658051689860835
182,2.166000000001077,0.813141683778234,0.7114093959731543,0.5105633802816901,0.4892830746489283,0.5024975024975025,0.6590457256461233
183,2.220000000001164,0.8151950718685832,0.7125279642058165,0.511443661971831,0.49076127124907615,0.5034965034965035,0.6610337972166997
184,2.2740000000012515,0.8162217659137577,0.7136465324384788,0.5123239436619719,0.49223946784922396,0.5054945054945055,0.6630218687872763
185,2.3260000000009313,0.8193018480492813,0.7136465324384788,0.5132042253521126,0.49297856614929786,0.5074925074925075,0.6640159045725647
186,2.3800000000010186,0.8203285420944558,0.714765100671141,0.5140845070422535,0.49371766444937176,0.5084915084915085,0.6650099403578529
187,2.434000000001106,0.8213552361396304,0.7158836689038032,0.5149647887323944,0.49519586104951957,0.5094905094905094,0.6660039761431411
188,2.486000000000786,0.8213552361396304,0.7158836689038032,0.5158450704225352,0.49519586104951957,0.5114885114885115,0.6679920477137177
189,2.540000000000873,0.8223819301848049,0.7158836689038032,0.516725352112676,0.49667405764966743,0.5124875124875125,0.668986083499006
190,2.592000000000553,0.8234086242299795,0.7158836689038032,0.5176056338028169,0.49741315594974134,0.5134865134865135,0.6699801192842942
191,2.6460000000006403,0.8254620123203286,0.7170022371364653,0.5193661971830986,0.49815225424981524,0.5154845154845155,0.6709741550695825
192,2.6959999999999127,0.8264887063655031,0.7181208053691275,0.5193661971830986,0.49889135254988914,0.5154845154845155,0.6719681908548708
193,2.75,0.8264887063655031,0.7170022371364653,0.5202464788732394,0.49963045084996305,0.5174825174825175,0.672962226640159
194,2.80199999999968,0.8264887063655031,0.7181208053691275,0.5211267605633803,0.500369549150037,0.5184815184815185,0.6739562624254473
195,2.8540000000029977,0.8264887063655031,0.7181208053691275,0.5220070422535211,0.5011086474501109,0.5184815184815185,0.6739562624254473
196,2.908000000003085,0.8275154004106776,0.7181208053691275,0.5220070422535211,0.5011086474501109,0.5204795204795205,0.6749502982107356
197,2.9620000000031723,0.8285420944558521,0.7192393736017897,0.522887323943662,0.5018477457501848,0.5214785214785215,0.6759443339960238
198,3.0120000000024447,0.8285420944558521,0.7203579418344519,0.522887323943662,0.5025868440502587,0.5214785214785215,0.6759443339960238
199,3.066000000002532,0.8295687885010267,0.7192393736017897,0.5237676056338029,0.5025868440502587,0.5224775224775224,0.6769383697813122
200,3.1200000000026193,0.8285420944558521,0.7203579418344519,0.5237676056338029,0.5033259423503326,0.5234765234765235,0.6769383697813122
201,3.1740000000027067,0.8275154004106776,0.7203579418344519,0.5246478873239436,0.5033259423503326,0.5234765234765235,0.6769383697813122
202,3.2260000000023865,0.8285420944558521,0.7192393736017897,0.5246478873239436,0.5033259423503326,0.5244755244755245,0.6769383697813122
203,3.2780000000020664,0.8275154004106776,0.7192393736017897,0.5255281690140845,0.5040650406504065,0.5244755244755245,0.6779324055666004
204,3.3320000000021537,0.8295687885010267,0.7203579418344519,0.5255281690140845,0.5040650406504065,0.5244755244755245,0.6769383697813122
205,3.386000000002241,0.8295687885010267,0.7203579418344519,0.5264084507042254,0.5048041389504804,0.5254745254745254,0.6789264413518886
206,3.438000000001921,0.8295687885010267,0.7203579418344519,0.5272887323943662,0.5040650406504065,0.5264735264735265,0.6789264413518886
207,3.492000000002008,0.8295687885010267,0.7203579418344519,0.5264084507042254,0.5055432372505543,0.5264735264735265,0.6789264413518886
208,3.5460000000020955,0.8295687885010267,0.7203579418344519,0.5272887323943662,0.5055432372505543,0.5264735264735265,0.679920477137177
209,3.5980000000017753,0.8305954825462012,0.7214765100671141,0.5272887323943662,0.5055432372505543,0.5274725274725275,0.679920477137177
210,3.6520000000018626,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5048041389504804,0.5274725274725275,0.6789264413518886
211,3.70600000000195,0.8295687885010267,0.7203579418344519,0.528169014084507,0.5062823355506282,0.5274725274725275,0.679920477137177
212,3.75800000000163,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5062823355506282,0.5264735264735265,0.679920477137177
213,3.8100000000013097,0.8316221765913757,0.7225950782997763,0.528169014084507,0.5055432372505543,0.5274725274725275,0.6789264413518886
214,3.8660000000018044,0.8316221765913757,0.7214765100671141,0.5290492957746479,0.5062823355506282,0.5274725274725275,0.6789264413518886
215,3.9200000000018917,0.8295687885010267,0.7203579418344519,0.528169014084507,0.5055432372505543,0.5274725274725275,0.6789264413518886
216,3.970000000001164,0.8305954825462012,0.7214765100671141,0.528169014084507,0.5062823355506282,0.5274725274725275,0.6789264413518886
217,4.022000000000844,0.8295687885010267,0.7203579418344519,0.5290492957746479,0.5055432372505543,0.5274725274725275,0.6779324055666004
218,4.076000000000931,0.8295687885010267,0.7203579418344519,0.5290492957746479,0.5062823355506282,0.5284715284715285,0.6779324055666004
219,4.130000000001019,0.8285420944558521,0.7192393736017897,0.5290492957746479,0.5070214338507022,0.5294705294705294,0.6769383697813122
220,4.1820000000006985,0.8295687885010267,0.7203579418344519,0.5325704225352113,0.50849963045085,0.5304695304695305,0.6769383697813122
221,4.234000000000378,0.8254620123203286,0.7170022371364653,0.534330985915493,0.5092387287509239,0.5314685314685315,0.6769383697813122
222,4.288000000000466,0.8254620123203286,0.714765100671141,0.5352112676056338,0.5121951219512195,0.5344655344655345,0.6600397614314115
223,4.34400000000096,0.7864476386036962,0.7181208053691275,0.5360915492957746,0.5454545454545454,0.5404595404595405,0.7206759443339961
224,4.394000000000233,0.8100616016427105,0.7718120805369127,0.6197183098591549,0.6533628972653363,0.5994005994005994,0.7992047713717694
225,4.450000000000728,0.8757700205338809,0.8422818791946308,0.7482394366197183,0.7760532150776053,0.7322677322677322,0.889662027833002
226,4.5020000000004075,0.9301848049281314,0.9239373601789709,0.852112676056338,0.8943089430894309,0.8401598401598401,0.9761431411530815
227,4.558000000000902,0.9845995893223819,0.9865771812080537,0.9480633802816901,0.9793052475979305,0.974025974025974,1.0079522862823063
228,4.605999999999767,1.0143737166324436,1.0,0.9991197183098591,1.0088691796008868,0.994005994005994,1.0168986083499005
229,4.6599999999998545,1.0143737166324436,1.0067114093959733,1.0096830985915493,1.0088691796008868,1.005994005994006,1.0059642147117296
230,4.713999999999942,1.0010266940451746,0.9988814317673378,1.0008802816901408,1.0029563932002956,1.0,1.0
231,4.768000000000029,0.9948665297741273,0.9910514541387024,0.9973591549295775,0.9992609016999261,0.995004995004995,0.9960238568588469
232,4.822000000000116,0.9907597535934292,0.9899328859060402,0.9929577464788732,0.9963045084996305,0.994005994005994,0.9950298210735586
233,4.878000000000611,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9930417495029821
234,4.926000000003114,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9940357852882704
235,4.981999999999971,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.996003996003996,0.9930417495029821
236,5.034000000003289,0.9897330595482546,0.9910514541387024,0.9920774647887324,0.9955654101995566,0.995004995004995,0.9940357852882704
237,5.086000000002969,0.9907597535934292,0.9899328859060402,0.9920774647887324,0.9963045084996305,0.994005994005994,0.9930417495029821
238,5.141999999999825,0.9897330595482546,0.9899328859060402,0.9920774647887324,0.9948263118994827,0.994005994005994,0.9930417495029821
239,5.194000000003143,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
240,5.2480000000032305,0.9907597535934292,0.9899328859060402,0.9929577464788732,0.9955654101995566,0.994005994005994,0.9930417495029821
241,5.30199999999968,0.9907597535934292,0.9899328859060402,0.9920774647887324,0.9955654101995566,0.994005994005994,0.9940357852882704
242,5.354000000002998,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9930417495029821
243,5.4099999999998545,0.9917864476386037,0.9899328859060402,0.9920774647887324,0.9948263118994827,0.994005994005994,0.9940357852882704
244,5.462000000003172,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9955654101995566,0.993006993006993,0.9940357852882704
245,5.514000000002852,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9940357852882704
246,5.566000000002532,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9955654101995566,0.993006993006993,0.9940357852882704
247,5.620000000002619,0.9907597535934292,0.9888143176733781,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9940357852882704
248,5.674000000002707,0.9897330595482546,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
249,5.7260000000023865,0.9907597535934292,0.9899328859060402,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9940357852882704
250,5.780000000002474,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
251,5.832000000002154,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
252,5.8880000000026484,0.9907597535934292,0.9888143176733781,0.9911971830985915,0.9948263118994827,0.993006993006993,0.9950298210735586
253,5.940000000002328,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9940357852882704
254,5.994000000002416,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9940357852882704
255,6.0460000000020955,0.9917864476386037,0.9888143176733781,0.9911971830985915,0.9940872135994088,0.994005994005994,0.9950298210735586
256,6.10200000000259,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
257,6.15400000000227,0.9917864476386037,0.9910514541387024,0.9903169014084507,0.9948263118994827,0.994005994005994,0.9950298210735586
258,6.20600000000195,0.9907597535934292,0.9888143176733781,0.9920774647887324,0.9948263118994827,0.995004995004995,0.9950298210735586
259,6.25800000000163,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.993006993006993,0.9950298210735586
260,6.312000000001717,0.9928131416837782,0.9899328859060402,0.9903169014084507,0.9940872135994088,0.995004995004995,0.9950298210735586
261,6.366000000001804,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.995004995004995,0.9950298210735586
262,6.418000000001484,0.9928131416837782,0.9899328859060402,0.9911971830985915,0.9940872135994088,0.995004995004995,0.9950298210735586
263,6.470000000001164,0.9907597535934292,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.994005994005994,0.9950298210735586
264,6.522000000000844,0.9928131416837782,0.9899328859060402,0.9911971830985915,0.9948263118994827,0.995004995004995,0.9950298210735586
265,6.574000000000524,0.9917864476386037,0.9899328859060402,0.9911971830985915,0.9955654101995566,0.994005994005994,0.9950298210735586


==> v1b - arxiv/figures/data/1,5.csv <==
time,voltage
-0.5039999999989959,0.03
-0.45099999999911233,0.01999999999999999
-0.39799999999922875,0.01999999999999999
-0.34499999999934516,0.01999999999999999
-0.2919999999994616,0.01999999999999999
-0.238999999999578,0.009999999999999981
-0.18499999999949068,0.03
-0.13400000000001455,0.01999999999999999
-0.07799999999951979,0.01999999999999999
-0.02899999999863212,0.01999999999999999
0.02599999999983993,0.01999999999999999
0.0750000000007276,0.03
0.12800000000061118,0.01999999999999999
0.1820000000006985,0.009999999999999981
0.23400000000037835,0.01999999999999999
0.2860000000000582,0.01999999999999999
0.3400000000001455,0.009999999999999981
0.3930000000000291,0.01999999999999999
0.4459999999999127,0.009999999999999981
0.49800000000141154,0.01999999999999999
0.5510000000012951,0.01999999999999999
0.6040000000011787,0.01999999999999999
0.658000000001266,0.01999999999999999
0.7110000000011496,0.01999999999999999
0.7620000000006257,0.01999999999999999
0.816000000000713,0.009999999999999981
0.8700000000008004,0.01999999999999999
0.9200000000000728,0.01999999999999999
0.9729999999999563,0.01999999999999999
1.0270000000000437,0.01999999999999999
1.0799999999999272,0.03
1.1340000000000146,0.08000000000000002
1.1869999999998981,0.18
1.2409999999999854,0.26
1.2930000000014843,0.36000000000000004
1.3479999999999563,0.47000000000000003
1.3980000000010477,0.9100000000000001
1.4510000000009313,1.28
1.5050000000010186,1.6
1.5580000000009022,1.73
1.6110000000007858,1.82
1.6640000000006694,1.8099999999999998
1.717000000000553,1.77
1.7700000000004366,1.77
1.8220000000001164,1.73
1.8770000000004075,1.71
1.9270000000014988,1.68
1.9800000000013824,1.6600000000000001
2.036000000000058,1.6300000000000001
2.087999999999738,1.6
2.143000000000029,1.57
2.1940000000013242,1.54
2.247000000001208,1.52
2.301000000001295,1.49
2.3510000000005675,1.46
2.4060000000008586,1.44
2.4570000000003347,1.4200000000000002
2.5100000000002183,1.3900000000000001
2.5650000000005093,1.36
2.614000000001397,1.33
2.6670000000012806,1.32
2.720000000001164,1.28
2.7730000000010477,1.27
2.8260000000009313,1.25
2.879000000000815,1.24
2.934000000001106,1.21
2.9840000000003783,1.19
3.0380000000004657,1.1700000000000002
3.0910000000003492,1.1700000000000002
3.1450000000004366,1.1400000000000001
3.1959999999999127,1.1300000000000001
3.2489999999997963,1.12
3.3029999999998836,1.09
3.3550000000013824,1.09
3.408000000001266,1.07
3.463999999999942,1.06
3.515000000001237,1.05
3.5670000000009168,1.05
3.6200000000008004,1.02
3.6740000000008877,1.01
3.728000000000975,1.0
3.779000000000451,0.99
3.8289999999997235,0.98
3.882000000001426,0.97
3.936999999999898,0.97
3.9909999999999854,0.97
4.041000000001077,0.95
4.093000000000757,0.96
4.148000000001048,0.97
4.202000000001135,0.97
4.2520000000004075,0.98
4.3070000000006985,0.98
4.358000000000175,0.96
4.4099999999998545,0.95
4.462999999999738,0.9200000000000002
4.516999999999825,0.9000000000000001
4.5680000000011205,0.94
4.6200000000008,0.99
4.67200000000048,1.01
4.725000000000364,0.96
4.778000000000247,0.8600000000000001
4.832000000000335,0.75
4.885000000000218,0.6000000000000001
4.938000000000102,0.48999999999999994
4.989999999999782,0.43
5.043000000001484,0.38999999999999996
5.096000000001368,0.34
5.148000000001048,0.29
5.200000000000728,0.25
5.254000000000815,0.2
5.3070000000006985,0.15999999999999998
5.360000000000582,0.12
5.413000000000466,0.09999999999999998
5.468000000000757,0.06
5.522000000000844,0.03999999999999998
5.570999999999913,0.03
5.625,0.01999999999999999
5.679000000000087,0.009999999999999981
5.730000000001382,0.009999999999999981
5.783000000001266,0.009999999999999981
5.83600000000115,0.009999999999999981
5.889000000001033,0.01999999999999999
5.944000000001324,0.03999999999999998
5.9950000000008,0.03999999999999998
6.048000000000684,0.03
6.102000000000771,0.03
6.153000000000247,0.03
6.206000000000131,0.03
6.2590000000000146,0.01999999999999999
6.313000000000102,0.03
6.364000000001397,0.03
6.416000000001077,0.01999999999999999
6.470000000001164,0.03
6.522000000000844,0.03999999999999998


==> v1b - arxiv/figures/data/1,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
537,-0.5389999999988504,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
538,-0.4859999999989668,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
539,-0.4319999999988795,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
540,-0.37999999999919964,0.9919191919191919,0.9909502262443439,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
541,-0.3279999999995198,0.990909090909091,0.9909502262443439,0.9964028776978417,0.9932075471698113,0.9908814589665653,0.9877425944841676
542,-0.2749999999996362,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9887640449438202
543,-0.22400000000016007,0.9929292929292929,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9887640449438202
544,-0.1710000000002765,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9887640449438202
545,-0.11799999999857391,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9888551165146909,0.9877425944841676
546,-0.06499999999869033,0.9919191919191919,0.9909502262443439,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
547,-0.011999999998806743,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9908814589665653,0.9877425944841676
548,0.043000000001484295,0.9929292929292929,0.9909502262443439,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9887640449438202
549,0.09200000000055297,0.9919191919191919,0.9909502262443439,0.9973021582733813,0.9924528301886792,0.9908814589665653,0.9887640449438202
550,0.147000000000844,0.990909090909091,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9898682877406282,0.9887640449438202
551,0.20100000000093132,0.9929292929292929,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9918946301925026,0.9877425944841676
552,0.2540000000008149,0.9919191919191919,0.9898190045248869,0.9973021582733813,0.9932075471698113,0.9918946301925026,0.9877425944841676
553,0.30900000000110595,0.9929292929292929,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9887640449438202
554,0.35900000000037835,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
555,0.41200000000026193,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9898682877406282,0.9877425944841676
556,0.46600000000034925,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9877425944841676
557,0.5190000000002328,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9898682877406282,0.9877425944841676
558,0.5740000000005239,0.9919191919191919,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9898682877406282,0.9887640449438202
559,0.6220000000012078,0.9929292929292929,0.9920814479638009,0.9973021582733813,0.9932075471698113,0.9908814589665653,0.9877425944841676
560,0.6760000000012951,0.990909090909091,0.9898190045248869,0.9982014388489209,0.9932075471698113,0.9918946301925026,0.9887640449438202
561,0.7290000000011787,0.9919191919191919,0.9898190045248869,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
562,0.783000000001266,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9877425944841676
563,0.8330000000005384,0.9929292929292929,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
564,0.8910000000014406,0.9939393939393939,0.9909502262443439,0.9982014388489209,0.9939622641509434,0.9908814589665653,0.9887640449438202
565,0.941000000000713,0.9949494949494949,0.9920814479638009,0.9982014388489209,0.9954716981132076,0.9918946301925026,0.9908069458631257
566,0.9970000000012078,0.9959595959595959,0.9932126696832579,0.9955035971223022,0.9924528301886792,0.9888551165146909,0.9887640449438202
567,1.048000000000684,0.9959595959595959,0.9932126696832579,0.9955035971223022,0.9932075471698113,0.9888551165146909,0.9908069458631257
568,1.1020000000007713,0.998989898989899,0.996606334841629,0.9946043165467626,0.9924528301886792,0.9908814589665653,0.9897854954034729
569,1.154000000000451,0.9959595959595959,0.9909502262443439,0.9919064748201439,0.9886792452830189,0.9878419452887538,0.9887640449438202
570,1.2070000000003347,0.998989898989899,0.9898190045248869,0.9883093525179856,0.9833962264150944,0.9827760891590679,0.9744637385086823
571,1.2579999999998108,0.9939393939393939,0.9705882352941176,0.9811151079136691,0.9637735849056603,0.977710233029382,0.9427987742594485
572,1.3110000000015134,0.9707070707070707,0.9366515837104072,0.935251798561151,0.8973584905660378,0.9483282674772037,0.874361593462717
573,1.364000000001397,0.9141414141414141,0.8687782805429864,0.8732014388489209,0.8241509433962264,0.8723404255319149,0.8263534218590398
574,1.4160000000010768,0.8949494949494949,0.831447963800905,0.8165467625899281,0.7622641509433963,0.8156028368794326,0.7854954034729316
575,1.4680000000007567,0.8696969696969697,0.7952488687782805,0.7544964028776978,0.6958490566037736,0.7537993920972644,0.7395301327885597
576,1.522000000000844,0.8525252525252526,0.754524886877828,0.6906474820143885,0.6316981132075472,0.6889564336372846,0.6823289070480082
577,1.5760000000009313,0.8222222222222222,0.7081447963800905,0.6070143884892086,0.5479245283018868,0.6058763931104356,0.6302349336057201
578,1.6300000000010186,0.7797979797979798,0.6628959276018099,0.533273381294964,0.47320754716981134,0.5258358662613982,0.5832482124616956
579,1.6830000000009022,0.7717171717171717,0.6402714932126696,0.4766187050359712,0.4279245283018868,0.4690982776089159,0.5699693564862104
580,1.7360000000007858,0.7696969696969697,0.6391402714932126,0.42805755395683454,0.3992452830188679,0.4275582573454914,0.5607763023493361
581,1.7900000000008731,0.7747474747474747,0.6300904977375565,0.4001798561151079,0.3750943396226415,0.3850050658561297,0.5464759959141982
582,1.842000000000553,0.7757575757575758,0.6244343891402715,0.3893884892086331,0.3667924528301887,0.36879432624113473,0.5413687436159347
583,1.8960000000006403,0.7747474747474747,0.6221719457013575,0.3830935251798561,0.36150943396226415,0.3586626139817629,0.5393258426966292
584,1.9490000000005239,0.7767676767676768,0.6221719457013575,0.381294964028777,0.36,0.3546099290780142,0.5403472931562819
585,2.003000000000611,0.7767676767676768,0.6221719457013575,0.38039568345323743,0.35924528301886793,0.3525835866261398,0.5423901940755873
586,2.055000000000291,0.7767676767676768,0.6244343891402715,0.3830935251798561,0.3622641509433962,0.3556231003039514,0.5444330949948928
587,2.1080000000001746,0.7777777777777778,0.6255656108597285,0.3830935251798561,0.3630188679245283,0.3566362715298885,0.5454545454545454
588,2.161000000000058,0.7797979797979798,0.6255656108597285,0.3839928057553957,0.3630188679245283,0.3576494427558257,0.5474974463738509
589,2.213999999999942,0.7818181818181819,0.6266968325791855,0.3839928057553957,0.36377358490566036,0.3576494427558257,0.5474974463738509
590,2.2669999999998254,0.7838383838383839,0.6266968325791855,0.3857913669064748,0.3660377358490566,0.3596757852077001,0.550561797752809
591,2.3209999999999127,0.7858585858585858,0.6289592760180995,0.38669064748201437,0.3667924528301887,0.3617021276595745,0.5515832482124617
592,2.3739999999997963,0.7868686868686868,0.6300904977375565,0.38758992805755393,0.36754716981132074,0.3617021276595745,0.5526046986721144
593,2.427000000001499,0.7878787878787878,0.6300904977375565,0.38848920863309355,0.36830188679245285,0.36271529888551163,0.5546475995914198
594,2.4800000000013824,0.7878787878787878,0.6312217194570136,0.3893884892086331,0.3690566037735849,0.3637284701114488,0.5546475995914198
595,2.5320000000010623,0.7888888888888889,0.6323529411764706,0.3902877697841727,0.37056603773584906,0.364741641337386,0.5566905005107252
596,2.587999999999738,0.7898989898989899,0.6323529411764706,0.3920863309352518,0.3720754716981132,0.3657548125633232,0.557711950970378
597,2.6419999999998254,0.7898989898989899,0.6346153846153846,0.3920863309352518,0.3720754716981132,0.3677811550151976,0.5587334014300307
598,2.6940000000013242,0.7898989898989899,0.6334841628959276,0.39298561151079137,0.37358490566037733,0.36879432624113473,0.5607763023493361
599,2.7480000000014115,0.7919191919191919,0.6357466063348416,0.3947841726618705,0.3750943396226415,0.3708206686930091,0.5617977528089888
600,2.801000000001295,0.7919191919191919,0.6368778280542986,0.3947841726618705,0.3750943396226415,0.3708206686930091,0.5617977528089888
601,2.855999999999767,0.7929292929292929,0.6368778280542986,0.39568345323741005,0.3758490566037736,0.3728470111448835,0.5628192032686414
602,2.908000000001266,0.794949494949495,0.6380090497737556,0.3965827338129496,0.37660377358490565,0.3738601823708207,0.5638406537282942
603,2.9610000000011496,0.793939393939394,0.6368778280542986,0.39748201438848924,0.37735849056603776,0.3728470111448835,0.5648621041879469
604,3.014000000001033,0.795959595959596,0.6380090497737556,0.39748201438848924,0.3781132075471698,0.3738601823708207,0.5648621041879469
605,3.0680000000011205,0.794949494949495,0.6380090497737556,0.3983812949640288,0.3781132075471698,0.37487335359675783,0.5658835546475995
606,3.122000000001208,0.795959595959596,0.6391402714932126,0.3983812949640288,0.37886792452830187,0.375886524822695,0.5669050051072523
607,3.173000000000684,0.796969696969697,0.6391402714932126,0.39928057553956836,0.379622641509434,0.375886524822695,0.5669050051072523
608,3.2260000000005675,0.796969696969697,0.6402714932126696,0.39928057553956836,0.38037735849056603,0.3768996960486322,0.567926455566905
609,3.2810000000008586,0.796969696969697,0.6402714932126696,0.4001798561151079,0.38037735849056603,0.3779128672745694,0.567926455566905
610,3.331000000000131,0.797979797979798,0.6402714932126696,0.4010791366906475,0.38113207547169814,0.3789260385005066,0.5689479060265578
611,3.3850000000002183,0.796969696969697,0.6402714932126696,0.40197841726618705,0.3818867924528302,0.3799392097264438,0.5699693564862104
612,3.4420000000009168,0.798989898989899,0.6414027149321267,0.40197841726618705,0.38264150943396225,0.3799392097264438,0.5709908069458631
613,3.496000000001004,0.798989898989899,0.6414027149321267,0.40197841726618705,0.38264150943396225,0.38095238095238093,0.5709908069458631
614,3.5490000000008877,0.8,0.6414027149321267,0.4028776978417266,0.38264150943396225,0.38095238095238093,0.5709908069458631
615,3.6020000000007713,0.8,0.6414027149321267,0.4028776978417266,0.38339622641509435,0.3819655521783181,0.5720122574055159
616,3.655000000000655,0.8,0.6425339366515838,0.4028776978417266,0.38339622641509435,0.3839918946301925,0.5720122574055159
617,3.7080000000005384,0.8,0.6425339366515838,0.4037769784172662,0.38339622641509435,0.3839918946301925,0.5720122574055159
618,3.761000000000422,0.8010101010101011,0.6425339366515838,0.4037769784172662,0.3841509433962264,0.3839918946301925,0.5730337078651685
619,3.8150000000005093,0.8,0.6414027149321267,0.4037769784172662,0.3841509433962264,0.3839918946301925,0.5730337078651685
620,3.8659999999999854,0.802020202020202,0.6436651583710408,0.40467625899280574,0.3841509433962264,0.3850050658561297,0.5740551583248212
621,3.92200000000048,0.802020202020202,0.6425339366515838,0.40467625899280574,0.3849056603773585,0.3850050658561297,0.5740551583248212
622,3.971000000001368,0.802020202020202,0.6436651583710408,0.40467625899280574,0.3849056603773585,0.3850050658561297,0.5740551583248212
623,4.02599999999984,0.8010101010101011,0.6436651583710408,0.40467625899280574,0.3849056603773585,0.3860182370820669,0.5740551583248212
624,4.075000000000728,0.803030303030303,0.6436651583710408,0.4055755395683453,0.3849056603773585,0.3860182370820669,0.5740551583248212
625,4.128000000000611,0.802020202020202,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.3860182370820669,0.5740551583248212
626,4.1820000000006985,0.803030303030303,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.38703140830800403,0.575076608784474
627,4.234000000000378,0.802020202020202,0.6436651583710408,0.4055755395683453,0.3864150943396226,0.38703140830800403,0.575076608784474
628,4.286000000000058,0.803030303030303,0.6436651583710408,0.4055755395683453,0.38566037735849057,0.38703140830800403,0.575076608784474
629,4.3400000000001455,0.802020202020202,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
630,4.393000000000029,0.803030303030303,0.6436651583710408,0.4064748201438849,0.38566037735849057,0.38703140830800403,0.575076608784474
631,4.445999999999913,0.803030303030303,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.3880445795339412,0.575076608784474
632,4.4980000000014115,0.803030303030303,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
633,4.551000000001295,0.802020202020202,0.6436651583710408,0.4064748201438849,0.3864150943396226,0.38703140830800403,0.575076608784474
634,4.604000000001179,0.802020202020202,0.6436651583710408,0.4073741007194245,0.3864150943396226,0.38703140830800403,0.5740551583248212
635,4.658000000001266,0.8010101010101011,0.6425339366515838,0.4064748201438849,0.38716981132075473,0.3880445795339412,0.575076608784474
636,4.71100000000115,0.8010101010101011,0.6425339366515838,0.40827338129496404,0.3879245283018868,0.3890577507598784,0.5740551583248212
637,4.762000000000626,0.8010101010101011,0.6425339366515838,0.41276978417266186,0.390188679245283,0.3910840932117528,0.5740551583248212
638,4.816000000000713,0.795959595959596,0.6380090497737556,0.4199640287769784,0.39773584905660375,0.3961499493414387,0.5648621041879469
639,4.8700000000008,0.7808080808080808,0.6334841628959276,0.4262589928057554,0.420377358490566,0.41033434650455924,0.6200204290091931
640,4.920000000000073,0.7818181818181819,0.7104072398190046,0.5377697841726619,0.5683018867924529,0.48226950354609927,0.7477017364657814
641,4.972999999999956,0.8545454545454545,0.8201357466063348,0.7032374100719424,0.7479245283018868,0.6494427558257345,0.874361593462717
642,5.027000000000044,0.9313131313131313,0.9253393665158371,0.8615107913669064,0.9049056603773585,0.8206686930091185,0.9744637385086823
643,5.079999999999927,0.9939393939393939,0.9864253393665159,0.9730215827338129,0.9871698113207548,0.9513677811550152,1.003064351378958
644,5.1340000000000146,1.0222222222222221,1.0180995475113122,1.0,1.0045283018867925,0.9969604863221885,1.003064351378958
645,5.186999999999898,1.006060606060606,1.003393665158371,0.9946043165467626,0.9977358490566037,0.9898682877406282,0.9938712972420838
646,5.2409999999999854,0.9949494949494949,0.994343891402715,0.9910071942446043,0.9932075471698113,0.9878419452887538,0.992849846782431
647,5.293000000001484,0.9929292929292929,0.996606334841629,0.9901079136690647,0.9932075471698113,0.9848024316109423,0.9908069458631257
648,5.347999999999956,0.98989898989899,0.994343891402715,0.9901079136690647,0.9932075471698113,0.983789260385005,0.9897854954034729
649,5.398000000001048,0.990909090909091,0.994343891402715,0.9901079136690647,0.9932075471698113,0.983789260385005,0.9897854954034729
650,5.451000000000931,0.98989898989899,0.9932126696832579,0.9910071942446043,0.9932075471698113,0.9827760891590679,0.9897854954034729
651,5.505000000001019,0.990909090909091,0.9920814479638009,0.9910071942446043,0.9932075471698113,0.983789260385005,0.9908069458631257
652,5.558000000000902,0.98989898989899,0.9932126696832579,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
653,5.611000000000786,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.9848024316109423,0.9897854954034729
654,5.664000000000669,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.983789260385005,0.9897854954034729
655,5.717000000000553,0.98989898989899,0.9920814479638009,0.9910071942446043,0.9939622641509434,0.9827760891590679,0.9897854954034729
656,5.770000000000437,0.98989898989899,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
657,5.822000000000116,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
658,5.8770000000004075,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9908069458631257
659,5.927000000001499,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9887640449438202
660,5.980000000001382,0.98989898989899,0.9909502262443439,0.9928057553956835,0.9932075471698113,0.9858156028368794,0.9897854954034729
661,6.036000000000058,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
662,6.087999999999738,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9887640449438202
663,6.143000000000029,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
664,6.194000000001324,0.9919191919191919,0.9932126696832579,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
665,6.247000000001208,0.98989898989899,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
666,6.301000000001295,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.983789260385005,0.9887640449438202
667,6.3510000000005675,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.9848024316109423,0.9887640449438202
668,6.406000000000859,0.98989898989899,0.9909502262443439,0.9919064748201439,0.9939622641509434,0.983789260385005,0.9897854954034729
669,6.457000000000335,0.990909090909091,0.9920814479638009,0.9919064748201439,0.9939622641509434,0.9848024316109423,0.9897854954034729
670,6.510000000000218,0.9919191919191919,0.9920814479638009,0.9928057553956835,0.9939622641509434,0.9848024316109423,0.9897854954034729
671,6.565000000000509,0.990909090909091,0.9920814479638009,0.9928057553956835,0.9947169811320755,0.9848024316109423,0.9897854954034729


==> v1b - arxiv/figures/data/2,0.csv <==
time,voltage
-0.5900000000001455,0.03
-0.5360000000000582,0.03
-0.48400000000037835,0.020000000000000018
-0.43000000000029104,0.03
-0.3780000000006112,0.020000000000000018
-0.3260000000009313,0.010000000000000009
-0.272000000000844,0.03
-0.22000000000116415,0.020000000000000018
-0.16600000000107684,0.03
-0.11200000000098953,0.03
-0.06000000000130967,0.020000000000000018
-0.004000000000814907,0.03
0.04799999999886495,0.020000000000000018
0.09800000000177533,0.020000000000000018
0.15200000000186265,0.020000000000000018
0.2040000000015425,0.020000000000000018
0.2580000000016298,0.020000000000000018
0.3120000000017171,0.020000000000000018
0.3679999999985739,0.03
0.41600000000107684,0.03
0.4720000000015716,0.020000000000000018
0.5240000000012515,0.020000000000000018
0.5780000000013388,0.020000000000000018
0.6320000000014261,0.020000000000000018
0.684000000001106,0.020000000000000018
0.7360000000007858,0.020000000000000018
0.7920000000012806,0.020000000000000018
0.8440000000009604,0.020000000000000018
0.8960000000006403,0.03
0.9480000000003201,0.020000000000000018
1.004000000000815,0.03
1.0560000000004948,0.03
1.1080000000001746,0.03
1.162000000000262,0.020000000000000018
1.2160000000003492,0.020000000000000018
1.268000000000029,0.020000000000000018
1.3220000000001164,0.03
1.3760000000002037,0.06
1.4320000000006985,0.16000000000000003
1.481999999999971,0.24
1.5339999999996508,0.3
1.587999999999738,0.38000000000000006
1.6419999999998254,0.45
1.6959999999999127,0.72
1.7479999999995925,1.09
1.7999999999992724,1.3900000000000001
1.8559999999997672,1.58
1.907999999999447,1.6400000000000001
1.9599999999991269,1.6600000000000001
2.0119999999988067,1.62
2.0679999999993015,1.57
2.1199999999989814,1.53
2.1719999999986612,1.51
2.2259999999987485,1.46
2.276000000001659,1.4400000000000002
2.3280000000013388,1.4000000000000001
2.382000000001426,1.36
2.4360000000015134,1.33
2.4840000000003783,1.28
2.5420000000012806,1.25
2.596000000001368,1.21
2.6480000000010477,1.1600000000000001
2.7000000000007276,1.1300000000000001
2.7560000000012224,1.11
2.808000000000902,1.07
2.860000000000582,1.03
2.9140000000006694,1.01
2.9680000000007567,0.97
3.0200000000004366,0.95
3.0760000000009313,0.9300000000000002
3.1239999999997963,0.9000000000000001
3.180000000000291,0.8700000000000001
3.231999999999971,0.8700000000000001
3.286000000000058,0.8400000000000001
3.3359999999993306,0.8400000000000001
3.3919999999998254,0.8300000000000001
3.4459999999999127,0.81
3.5,0.81
3.55199999999968,0.8300000000000001
3.6080000000001746,0.8
3.6599999999998545,0.8
3.7119999999995343,0.81
3.763999999999214,0.81
3.8179999999993015,0.81
3.871999999999389,0.81
3.9239999999990687,0.81
3.9799999999995634,0.8
4.031999999999243,0.81
4.085999999999331,0.8
4.139999999999418,0.81
4.191999999999098,0.8200000000000001
4.2479999999995925,0.81
4.299999999999272,0.8200000000000001
4.351999999998952,0.8400000000000001
4.40599999999904,0.8200000000000001
4.459999999999127,0.8500000000000001
4.513999999999214,0.8500000000000001
4.5679999999993015,0.8400000000000001
4.619999999998981,0.8300000000000001
4.671999999998661,0.8300000000000001
4.7259999999987485,0.81
4.779999999998836,0.8600000000000001
4.833999999998923,0.9200000000000002
4.8840000000018335,0.9000000000000001
4.93999999999869,0.9000000000000001
4.993999999998778,0.79
5.0460000000020955,0.6399999999999999
5.099999999998545,0.52
5.152000000001863,0.46
5.2040000000015425,0.42
5.25800000000163,0.38000000000000006
5.308000000000902,0.34
5.364000000001397,0.29
5.418000000001484,0.26
5.472000000001572,0.21000000000000002
5.522000000000844,0.16999999999999998
5.576000000000931,0.12
5.628000000000611,0.10999999999999999
5.684000000001106,0.07
5.736000000000786,0.04000000000000001
5.790000000000873,0.04000000000000001
5.84400000000096,0.020000000000000018
5.89600000000064,0.020000000000000018
5.952000000001135,0.010000000000000009
6.004000000000815,0.03
6.056000000000495,0.020000000000000018
6.1120000000009895,0.03
6.164000000000669,0.03
6.220000000001164,0.020000000000000018
6.272000000000844,0.03
6.324000000000524,0.03
6.376000000000204,0.03
6.427999999999884,0.04000000000000001
6.481999999999971,0.03
6.536000000000058,0.03
6.583999999998923,0.03


==> v1b - arxiv/figures/data/2,0_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
800,-0.5159999999996217,1.0,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
801,-0.4639999999999418,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
802,-0.41200000000026193,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
803,-0.3580000000001746,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
804,-0.3040000000000873,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9950787401574803
805,-0.25200000000040745,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9960629921259843
806,-0.19800000000032014,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9950787401574803
807,-0.14400000000023283,0.998972250770812,0.9966480446927374,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9960629921259843
808,-0.09200000000055297,0.998972250770812,0.9988826815642458,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
809,-0.040000000000873115,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9950787401574803
810,0.01599999999962165,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.989065606361829,0.9960629921259843
811,0.06799999999930151,0.998972250770812,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9950787401574803
812,0.11999999999898137,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9910536779324056,0.9960629921259843
813,0.17399999999906868,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9950787401574803
814,0.227999999999156,0.998972250770812,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9960629921259843
815,0.2819999999992433,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
816,0.3320000000021537,1.0,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9910536779324056,0.9960629921259843
817,0.38400000000183354,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9919058130978661,0.989065606361829,0.9950787401574803
818,0.4399999999986903,1.0,0.9977653631284916,0.985178727114211,0.9919058130978661,0.9910536779324056,0.9960629921259843
819,0.49200000000200816,0.998972250770812,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9910536779324056,0.9960629921259843
820,0.5460000000020955,0.998972250770812,0.9977653631284916,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9970472440944882
821,0.5999999999985448,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
822,0.6539999999986321,1.0,0.9977653631284916,0.984306887532694,0.9919058130978661,0.9900596421471173,0.9960629921259843
823,0.7040000000015425,1.0,0.9988826815642458,0.985178727114211,0.9926416482707874,0.9900596421471173,0.9960629921259843
824,0.7560000000012224,0.9979445015416238,0.9966480446927374,0.985178727114211,0.9919058130978661,0.9900596421471173,0.9960629921259843
825,0.8120000000017171,0.9979445015416238,0.9977653631284916,0.985178727114211,0.9933774834437086,0.9910536779324056,0.9970472440944882
826,0.864000000001397,1.0,0.9988826815642458,0.985178727114211,0.9933774834437086,0.9900596421471173,0.9970472440944882
827,0.9160000000010768,1.0,0.9977653631284916,0.984306887532694,0.9926416482707874,0.9910536779324056,0.9970472440944882
828,0.9700000000011642,1.0010277492291881,0.9988826815642458,0.984306887532694,0.9926416482707874,0.9900596421471173,0.9970472440944882
829,1.0240000000012515,1.0010277492291881,0.9988826815642458,0.985178727114211,0.9926416482707874,0.9910536779324056,0.9970472440944882
830,1.0780000000013388,1.0010277492291881,1.0,0.9825632083696599,0.9919058130978661,0.989065606361829,0.9970472440944882
831,1.1300000000010186,1.002055498458376,0.9988826815642458,0.981691368788143,0.9911699779249448,0.989065606361829,0.9980314960629921
832,1.184000000001106,1.0061664953751284,1.0022346368715085,0.979075850043592,0.9882266372332598,0.9880715705765407,0.9940944881889764
833,1.2360000000007858,1.0041109969167523,0.9977653631284916,0.972972972972973,0.9816041206769683,0.9781312127236581,0.9812992125984252
834,1.2880000000004657,1.002055498458376,0.9798882681564246,0.967741935483871,0.9646799116997793,0.9771371769383698,0.9468503937007874
835,1.342000000000553,0.9773895169578622,0.9385474860335196,0.9380993897122929,0.9153789551140544,0.9512922465208747,0.8937007874015748
836,1.3940000000002328,0.9403905447070915,0.8793296089385475,0.8605056669572798,0.82560706401766,0.8866799204771372,0.8228346456692913
837,1.4480000000003201,0.894141829393628,0.8178770949720671,0.7968613775065388,0.7520235467255335,0.7624254473161034,0.7559055118110236
838,1.4979999999995925,0.8643371017471737,0.758659217877095,0.7210113339145597,0.6644591611479028,0.7206759443339961,0.6811023622047244
839,1.5519999999996799,0.8211716341212744,0.6871508379888268,0.6094158674803836,0.5481972038263428,0.617296222664016,0.5964566929133859
840,1.6059999999997672,0.7790339157245632,0.6145251396648045,0.5030514385353095,0.4451802796173657,0.4662027833001988,0.5334645669291339
841,1.657999999999447,0.7492291880781089,0.5709497206703911,0.4115082824760244,0.36497424576894777,0.42047713717693835,0.48031496062992124
842,1.7099999999991269,0.7338129496402878,0.5564245810055866,0.35571054925893636,0.32818248712288445,0.3499005964214712,0.468503937007874
843,1.7639999999992142,0.736896197327852,0.5508379888268157,0.3199651264167393,0.30242825607064017,0.31312127236580517,0.4566929133858268
844,1.815999999998894,0.736896197327852,0.5452513966480447,0.32083696599825634,0.304635761589404,0.30119284294234594,0.4625984251968504
845,1.8719999999993888,0.7399794450154162,0.5486033519553073,0.3156059285091543,0.30022075055187636,0.2962226640159046,0.4596456692913386
846,1.9239999999990687,0.7440904419321686,0.5486033519553073,0.31734960767218834,0.3016924208977189,0.2952286282306163,0.46358267716535434
847,1.9799999999995634,0.7492291880781089,0.5541899441340782,0.3217088055797733,0.30757910228108903,0.305168986083499,0.4675196850393701
848,2.0319999999992433,0.750256937307297,0.5553072625698324,0.3190932868352223,0.3038999264164827,0.30318091451292245,0.4655511811023622
849,2.0859999999993306,0.7523124357656732,0.5519553072625698,0.31734960767218834,0.3031640912435614,0.30019880715705766,0.46358267716535434
850,2.135999999998603,0.7533401849948612,0.5541899441340782,0.3199651264167393,0.3053715967623252,0.30218687872763417,0.468503937007874
851,2.188000000001921,0.7543679342240494,0.5541899441340782,0.3190932868352223,0.304635761589404,0.30218687872763417,0.468503937007874
852,2.242000000002008,0.7553956834532374,0.5553072625698324,0.32083696599825634,0.30610743193524653,0.30318091451292245,0.46948818897637795
853,2.2960000000020955,0.7574511819116135,0.5564245810055866,0.3225806451612903,0.3083149374540103,0.305168986083499,0.47244094488188976
854,2.3480000000017753,0.7595066803699897,0.5586592178770949,0.32432432432432434,0.3105224429727741,0.3071570576540755,0.4744094488188976
855,2.403999999998632,0.762589928057554,0.5608938547486033,0.3269398430688753,0.31346578366445915,0.3111332007952286,0.47736220472440943
856,2.45600000000195,0.762589928057554,0.5631284916201117,0.32868352223190933,0.3149374540103017,0.3121272365805169,0.4793307086614173
857,2.50800000000163,0.7646454265159301,0.5642458100558659,0.3295553618134263,0.3164091243561442,0.31411530815109345,0.48031496062992124
858,2.562000000001717,0.7656731757451182,0.5653631284916201,0.3330427201394943,0.31935246504782927,0.31510934393638174,0.484251968503937
859,2.6160000000018044,0.7687564234326825,0.5687150837988827,0.3365300784655623,0.32303164091243564,0.32007952286282304,0.48720472440944884
860,2.6680000000014843,0.7708119218910586,0.5709497206703911,0.33740191804707936,0.3237674760853569,0.3210735586481113,0.4881889763779528
861,2.720000000001164,0.7718396711202467,0.5709497206703911,0.33914559721011334,0.3252391464311994,0.3220675944333996,0.49015748031496065
862,2.7740000000012515,0.7728674203494348,0.5731843575418994,0.34088927637314737,0.3274466519499632,0.3240556660039761,0.4911417322834646
863,2.8280000000013388,0.7738951695786228,0.5743016759776536,0.34176111595466435,0.3274466519499632,0.3250497017892644,0.49311023622047245
864,2.8800000000010186,0.7769784172661871,0.5754189944134078,0.34437663469921537,0.33038999264164826,0.32803180914512925,0.49606299212598426
865,2.9320000000006985,0.7780061664953751,0.5776536312849162,0.34524847428073235,0.33112582781456956,0.3290258449304175,0.49606299212598426
866,2.986000000000786,0.7780061664953751,0.5776536312849162,0.34524847428073235,0.3318616629874908,0.33001988071570576,0.4970472440944882
867,3.040000000000873,0.7790339157245632,0.5787709497206703,0.3469921534437663,0.33259749816041206,0.33101391650099404,0.49803149606299213
868,3.092000000000553,0.7800616649537513,0.5787709497206703,0.34786399302528337,0.3340691685062546,0.3320079522862823,0.49901574803149606
869,3.144000000000233,0.7800616649537513,0.5798882681564246,0.34786399302528337,0.3340691685062546,0.3320079522862823,0.5
870,3.1959999999999127,0.7810894141829393,0.5798882681564246,0.34873583260680036,0.33480500367917587,0.33300198807157055,0.5
871,3.25,0.7831449126413155,0.5810055865921788,0.34873583260680036,0.3355408388520971,0.33300198807157055,0.5009842519685039
872,3.3040000000000873,0.7841726618705036,0.5810055865921788,0.35047951176983433,0.3362766740250184,0.3349900596421471,0.5029527559055118
873,3.355999999999767,0.7852004110996916,0.5810055865921788,0.35047951176983433,0.3370125091979397,0.3359840954274354,0.5039370078740157
874,3.4099999999998545,0.7852004110996916,0.5832402234636872,0.35222319093286836,0.33774834437086093,0.33697813121272363,0.5049212598425197
875,3.463999999999942,0.7862281603288798,0.5843575418994413,0.35309503051438534,0.33922001471670343,0.3389662027833002,0.5068897637795275
876,3.5159999999996217,0.7882836587872559,0.5843575418994413,0.3548387096774194,0.33922001471670343,0.3399602385685885,0.5088582677165354
877,3.569999999999709,0.7903391572456321,0.5854748603351956,0.35571054925893636,0.34142752023546724,0.34095427435387676,0.5098425196850394
878,3.621999999999389,0.7903391572456321,0.5865921787709497,0.35571054925893636,0.34216335540838855,0.341948310139165,0.5108267716535433
879,3.6739999999990687,0.7903391572456321,0.5865921787709497,0.35658238884045335,0.34216335540838855,0.341948310139165,0.5108267716535433
880,3.727999999999156,0.7903391572456321,0.5865921787709497,0.35658238884045335,0.3428991905813098,0.3429423459244533,0.5118110236220472
881,3.779999999998836,0.7913669064748201,0.5865921787709497,0.35745422842197033,0.3428991905813098,0.34393638170974156,0.5118110236220472
882,3.833999999998923,0.7913669064748201,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
883,3.8879999999990105,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
884,3.9399999999986903,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.34363502575423105,0.34393638170974156,0.5127952755905512
885,3.995999999999185,0.7923946557040082,0.587709497206704,0.35745422842197033,0.3428991905813098,0.34493041749502984,0.5127952755905512
886,4.047999999998865,0.7923946557040082,0.5888268156424581,0.35745422842197033,0.3443708609271523,0.34493041749502984,0.5127952755905512
887,4.098000000001775,0.7934224049331963,0.5888268156424581,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
888,4.152000000001863,0.7923946557040082,0.587709497206704,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
889,4.2040000000015425,0.7934224049331963,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5137795275590551
890,4.25800000000163,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
891,4.312000000001717,0.7934224049331963,0.587709497206704,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5137795275590551
892,4.367999999998574,0.7934224049331963,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
893,4.416000000001077,0.7934224049331963,0.5899441340782123,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5137795275590551
894,4.472000000001572,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
895,4.5240000000012515,0.7934224049331963,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5137795275590551
896,4.578000000001339,0.7923946557040082,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
897,4.632000000001426,0.7923946557040082,0.5888268156424581,0.3583260680034874,0.3443708609271523,0.34592445328031807,0.5127952755905512
898,4.684000000001106,0.7923946557040082,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5127952755905512
899,4.736000000000786,0.7923946557040082,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5118110236220472
900,4.792000000001281,0.7913669064748201,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5118110236220472
901,4.84400000000096,0.7903391572456321,0.587709497206704,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
902,4.89600000000064,0.789311408016444,0.5865921787709497,0.35745422842197033,0.34363502575423105,0.34493041749502984,0.5118110236220472
903,4.94800000000032,0.7882836587872559,0.5854748603351956,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
904,5.004000000000815,0.7882836587872559,0.5865921787709497,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5108267716535433
905,5.056000000000495,0.7872559095580678,0.5865921787709497,0.3583260680034874,0.34363502575423105,0.34493041749502984,0.5098425196850394
906,5.108000000000175,0.7852004110996916,0.5854748603351956,0.3583260680034874,0.34363502575423105,0.34393638170974156,0.5098425196850394
907,5.162000000000262,0.7852004110996916,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34393638170974156,0.5088582677165354
908,5.216000000000349,0.7841726618705036,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5088582677165354
909,5.268000000000029,0.7841726618705036,0.5843575418994413,0.3583260680034874,0.3443708609271523,0.34493041749502984,0.5078740157480315
910,5.322000000000116,0.7821171634121274,0.5832402234636872,0.36006974716652135,0.3451066961000736,0.34592445328031807,0.5078740157480315
911,5.376000000000204,0.7800616649537513,0.5832402234636872,0.36355710549258935,0.34805003679175867,0.3489065606361829,0.5088582677165354
912,5.4320000000006985,0.7769784172661871,0.582122905027933,0.3714036617262424,0.3561442236938926,0.35984095427435386,0.5068897637795275
913,5.481999999999971,0.7656731757451182,0.5854748603351956,0.3801220575414124,0.37821927888153056,0.36381709741550694,0.5610236220472441
914,5.533999999999651,0.7543679342240494,0.6581005586592179,0.4777680906713165,0.5165562913907285,0.43339960238568587,0.6929133858267716
915,5.587999999999738,0.8314491264131552,0.7597765363128491,0.6338273757628596,0.6740250183958794,0.6093439363817097,0.8149606299212598
916,5.641999999999825,0.8931140801644398,0.870391061452514,0.7820401046207498,0.8359087564385578,0.7594433399602386,0.9448818897637795
917,5.695999999999913,0.9743062692702981,0.9709497206703911,0.909328683522232,0.9521707137601177,0.8986083499005965,1.0019685039370079
918,5.7479999999995925,1.0113052415210688,1.0,0.978204010462075,0.9933774834437086,0.9801192842942346,1.0088582677165354
919,5.799999999999272,1.0051387461459405,1.0078212290502793,0.993897122929381,1.0,0.989065606361829,1.000984251968504
920,5.855999999999767,1.0,1.005586592178771,0.988666085440279,0.9941133186166299,0.9870775347912525,0.9960629921259843
921,5.907999999999447,0.9917780061664954,0.9988826815642458,0.987794245858762,0.9919058130978661,0.9860834990059643,0.9950787401574803
922,5.959999999999127,0.9897225077081192,0.9977653631284916,0.986922406277245,0.9911699779249448,0.9860834990059643,0.9940944881889764
923,6.011999999998807,0.9886947584789312,0.9977653631284916,0.986922406277245,0.9904341427520236,0.9860834990059643,0.9940944881889764
924,6.0679999999993015,0.987667009249743,0.9966480446927374,0.986922406277245,0.9889624724061811,0.9860834990059643,0.9931102362204725
925,6.119999999998981,0.9886947584789312,0.9955307262569832,0.986922406277245,0.9889624724061811,0.9880715705765407,0.9931102362204725
926,6.171999999998661,0.9886947584789312,0.9955307262569832,0.985178727114211,0.9874908020603385,0.9880715705765407,0.9921259842519685
927,6.2259999999987485,0.9886947584789312,0.994413407821229,0.986922406277245,0.9882266372332598,0.9870775347912525,0.9931102362204725
928,6.276000000001659,0.9886947584789312,0.994413407821229,0.986922406277245,0.9874908020603385,0.9870775347912525,0.9921259842519685
929,6.328000000001339,0.987667009249743,0.994413407821229,0.986050566695728,0.9874908020603385,0.9870775347912525,0.9931102362204725
930,6.382000000001426,0.987667009249743,0.994413407821229,0.985178727114211,0.9874908020603385,0.9870775347912525,0.9921259842519685
931,6.436000000001513,0.9886947584789312,0.994413407821229,0.985178727114211,0.9874908020603385,0.9870775347912525,0.9931102362204725
932,6.484000000000378,0.9897225077081192,0.9955307262569832,0.986922406277245,0.9867549668874173,0.9880715705765407,0.9921259842519685
933,6.542000000001281,0.987667009249743,0.9932960893854749,0.986050566695728,0.9874908020603385,0.9870775347912525,0.9921259842519685


==> v1b - arxiv/figures/data/2,5.csv <==
time,voltage
-0.547999999998865,0.020000000000000018
-0.49399999999877764,0.010000000000000009
-0.4399999999986903,0.020000000000000018
-0.3899999999994179,0.03
-0.33399999999892316,0.020000000000000018
-0.27999999999883585,0.020000000000000018
-0.227999999999156,0.03
-0.17399999999906868,0.010000000000000009
-0.11999999999898137,0.0
-0.0639999999984866,0.020000000000000018
-0.01599999999962165,0.020000000000000018
0.03800000000046566,0.020000000000000018
0.09200000000055297,0.020000000000000018
0.14800000000104774,0.03
0.1959999999999127,0.020000000000000018
0.24799999999959255,0.020000000000000018
0.3040000000000873,0.010000000000000009
0.35199999999895226,0.010000000000000009
0.4059999999990396,0.020000000000000018
0.4639999999999418,0.020000000000000018
0.5120000000024447,0.010000000000000009
0.5679999999993015,0.03
0.6199999999989814,0.07
0.6720000000022992,0.1
0.7260000000023865,0.21
0.7800000000024738,0.27
0.8340000000025611,0.36
0.886000000002241,0.43999999999999995
0.9400000000023283,0.6
0.9920000000020082,1.1
1.048000000002503,1.48
1.1019999999989523,1.7100000000000002
1.1520000000018626,1.8
1.2080000000023574,1.76
1.2560000000012224,1.73
1.3140000000021246,1.6700000000000002
1.368000000002212,1.61
1.4200000000018917,1.61
1.4720000000015716,1.59
1.526000000001659,1.58
1.5800000000017462,1.55
1.632000000001426,1.53
1.6860000000015134,1.51
1.7380000000011933,1.48
1.7920000000012806,1.4600000000000002
1.8440000000009604,1.4300000000000002
1.8960000000006403,1.4000000000000001
1.952000000001135,1.37
2.0020000000004075,1.33
2.0560000000004948,1.31
2.1080000000001746,1.26
2.162000000000262,1.23
2.2160000000003492,1.2100000000000002
2.268000000000029,1.1600000000000001
2.324000000000524,1.1300000000000001
2.371999999999389,1.11
2.4279999999998836,1.08
2.4799999999995634,1.08
2.536000000000058,1.06
2.587999999999738,1.03
2.6419999999998254,1.01
2.691999999999098,0.9999999999999999
2.745999999999185,0.9899999999999999
2.7999999999992724,0.9700000000000001
2.8539999999993597,0.9700000000000001
2.90400000000227,0.9500000000000001
2.959999999999127,0.9400000000000001
3.0120000000024447,0.9400000000000001
3.0640000000021246,0.93
3.1160000000018044,0.92
3.1700000000018917,0.92
3.220000000001164,0.91
3.2780000000020664,0.92
3.3280000000013388,0.91
3.3840000000018335,0.9
3.434000000001106,0.9
3.4880000000011933,0.89
3.540000000000873,0.89
3.596000000001368,0.9
3.6480000000010477,0.9
3.702000000001135,0.9
3.7560000000012224,0.91
3.808000000000902,0.9
3.864000000001397,0.88
3.916000000001077,0.89
3.9680000000007567,0.9
4.0240000000012515,0.92
4.076000000000931,0.9899999999999999
4.130000000001019,1.03
4.184000000001106,0.9899999999999999
4.236000000000786,0.7899999999999999
4.288000000000466,0.66
4.3400000000001455,0.5399999999999999
4.39600000000064,0.48
4.443999999999505,0.43999999999999995
4.5020000000004075,0.39
4.556000000000495,0.32999999999999996
4.608000000000175,0.29000000000000004
4.6599999999998545,0.23
4.713999999999942,0.18000000000000002
4.768000000000029,0.15
4.819999999999709,0.12000000000000002
4.873999999999796,0.07
4.927999999999884,0.05000000000000002
4.979999999999563,0.04000000000000001
5.033999999999651,0.020000000000000018
5.087999999999738,0.020000000000000018
5.141999999999825,0.020000000000000018
5.191999999999098,0.03
5.244000000002416,0.03
5.2960000000020955,0.03
5.351999999998952,0.05000000000000002
5.40400000000227,0.05000000000000002
5.45600000000195,0.04000000000000001
5.512000000002445,0.04000000000000001
5.564000000002125,0.04000000000000001
5.616000000001804,0.03
5.670000000001892,0.04000000000000001
5.724000000001979,0.03
5.778000000002066,0.04000000000000001
5.828000000001339,0.05000000000000002
5.880000000001019,0.020000000000000018
5.934000000001106,0.04000000000000001
5.988000000001193,0.04000000000000001
6.040000000000873,0.03
6.09400000000096,0.04000000000000001
6.148000000001048,0.04000000000000001
6.200000000000728,0.03
6.256000000001222,0.03
6.304000000000087,0.06
6.360000000000582,0.03
6.412000000000262,0.04000000000000001
6.468000000000757,0.05000000000000002
6.520000000000437,0.04000000000000001


==> v1b - arxiv/figures/data/2,5_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
178,-0.5519999999996799,1.0020661157024793,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0010111223458038,1.001002004008016
179,-0.5040000000008149,1.0041322314049588,1.0033783783783783,1.000886524822695,1.002245508982036,1.0010111223458038,1.002004008016032
180,-0.45199999999749707,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.002004008016032
181,-0.3999999999978172,1.0010330578512396,1.0022522522522523,1.0,1.002245508982036,1.0020222446916076,1.001002004008016
182,-0.3440000000009604,1.0020661157024793,1.0011261261261262,1.0,1.002245508982036,1.0010111223458038,1.001002004008016
183,-0.29399999999805004,1.0020661157024793,1.0033783783783783,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
184,-0.23999999999796273,1.0010330578512396,1.0011261261261262,1.0,1.001497005988024,1.0020222446916076,1.001002004008016
185,-0.18799999999828287,1.0020661157024793,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0020222446916076,1.002004008016032
186,-0.13599999999860302,1.003099173553719,1.0022522522522523,1.00177304964539,1.0029940119760479,1.0010111223458038,1.001002004008016
187,-0.07999999999810825,1.003099173553719,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0020222446916076,1.001002004008016
188,-0.027999999998428393,1.0020661157024793,1.0022522522522523,1.0,1.002245508982036,1.0020222446916076,1.001002004008016
189,0.024000000001251465,1.0010330578512396,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
190,0.08000000000174623,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0030333670374114,1.001002004008016
191,0.1320000000014261,1.0010330578512396,1.0022522522522523,1.00177304964539,1.002245508982036,1.0020222446916076,1.001002004008016
192,0.1860000000015134,1.0020661157024793,1.0022522522522523,1.0,1.001497005988024,1.0020222446916076,1.001002004008016
193,0.23800000000119326,1.0010330578512396,1.0033783783783783,1.000886524822695,1.002245508982036,1.0020222446916076,1.001002004008016
194,0.2900000000008731,1.0020661157024793,1.0011261261261262,1.000886524822695,1.002245508982036,1.0010111223458038,1.002004008016032
195,0.3440000000009604,1.0010330578512396,1.0022522522522523,1.0,1.0029940119760479,1.0020222446916076,1.001002004008016
196,0.39800000000104774,1.0020661157024793,1.0022522522522523,1.00177304964539,1.002245508982036,1.0020222446916076,1.001002004008016
197,0.44800000000032014,1.0020661157024793,1.0033783783783783,1.000886524822695,1.002245508982036,1.0010111223458038,1.001002004008016
198,0.5,1.0010330578512396,1.0022522522522523,1.00177304964539,1.0029940119760479,1.0020222446916076,1.001002004008016
199,0.5560000000004948,1.0010330578512396,1.0022522522522523,1.000886524822695,1.0029940119760479,1.0010111223458038,1.001002004008016
200,0.6080000000001746,1.0020661157024793,1.0022522522522523,1.000886524822695,1.002245508982036,1.0020222446916076,1.002004008016032
201,0.6599999999998545,1.0020661157024793,1.0033783783783783,1.0,1.0029940119760479,1.0020222446916076,1.002004008016032
202,0.7119999999995343,1.0041322314049588,1.0022522522522523,1.0,1.002245508982036,1.0010111223458038,1.002004008016032
203,0.7659999999996217,1.0041322314049588,1.0033783783783783,0.999113475177305,1.002245508982036,1.0,1.002004008016032
204,0.819999999999709,1.0041322314049588,1.0045045045045045,0.99822695035461,1.000748502994012,1.0,1.002004008016032
205,0.8719999999993888,1.0072314049586777,1.0056306306306306,0.9964539007092199,1.000748502994012,0.9989888776541962,1.003006012024048
206,0.9239999999990687,1.0072314049586777,1.0045045045045045,0.9929078014184397,0.9962574850299402,0.9969666329625885,0.998997995991984
207,0.9799999999995634,1.009297520661157,1.0011261261261262,0.9858156028368794,0.9902694610778443,0.9868554095045501,0.9829659318637275
208,1.0300000000024738,1.0020661157024793,0.9752252252252253,0.9769503546099291,0.9670658682634731,0.9828109201213346,0.9398797595190381
209,1.0840000000025611,0.9783057851239669,0.9279279279279279,0.9432624113475178,0.9124251497005988,0.9191102123356926,0.875751503006012
210,1.1340000000018335,0.9411157024793388,0.8603603603603603,0.8714539007092199,0.8278443113772455,0.8837209302325582,0.7965931863727455
211,1.1880000000019209,0.8987603305785123,0.795045045045045,0.8049645390070922,0.7312874251497006,0.7896865520728008,0.7084168336673347
212,1.2440000000024156,0.8574380165289256,0.7150900900900901,0.6861702127659575,0.6227544910179641,0.6855409504550051,0.6152304609218436
213,1.2960000000020955,0.8109504132231405,0.6295045045045045,0.5620567375886525,0.49925149700598803,0.5652173913043478,0.5220440881763527
214,1.3500000000021828,0.7592975206611571,0.5394144144144144,0.4450354609929078,0.38173652694610777,0.3902932254802831,0.43887775551102204
215,1.40400000000227,0.7169421487603306,0.49324324324324326,0.3466312056737589,0.2949101796407186,0.3104145601617796,0.3867735470941884
216,1.45600000000195,0.7024793388429752,0.46396396396396394,0.2783687943262411,0.25299401197604793,0.2810920121334681,0.3627254509018036
217,1.5080000000016298,0.6931818181818182,0.45157657657657657,0.24822695035460993,0.23278443113772454,0.23154701718907988,0.3456913827655311
218,1.5600000000013097,0.6890495867768595,0.44707207207207206,0.2349290780141844,0.22230538922155688,0.20930232558139536,0.3396793587174349
219,1.614000000001397,0.6880165289256198,0.4436936936936937,0.22872340425531915,0.21781437125748504,0.19919110212335692,0.3376753507014028
220,1.6680000000014843,0.6869834710743802,0.44256756756756754,0.22606382978723405,0.21631736526946108,0.19514661274014156,0.3376753507014028
221,1.7200000000011642,0.6880165289256198,0.44256756756756754,0.22695035460992907,0.21706586826347304,0.19514661274014156,0.3396793587174349
222,1.7740000000012515,0.6900826446280992,0.4436936936936937,0.2296099290780142,0.22005988023952097,0.20020222446916078,0.342685370741483
223,1.8240000000005239,0.6921487603305785,0.44594594594594594,0.23315602836879432,0.22380239520958084,0.20222446916076844,0.3456913827655311
224,1.8800000000010186,0.6931818181818182,0.44707207207207206,0.23581560283687944,0.2252994011976048,0.20424671385237614,0.34769539078156314
225,1.934000000001106,0.6942148760330579,0.44932432432432434,0.23847517730496454,0.2282934131736527,0.2082912032355915,0.35070140280561124
226,1.9880000000011933,0.6973140495867769,0.4527027027027027,0.24113475177304963,0.2312874251497006,0.21536905965621841,0.35470941883767537
227,2.0380000000004657,0.7004132231404959,0.45495495495495497,0.24379432624113476,0.2342814371257485,0.21739130434782608,0.35771543086172347
228,2.092000000000553,0.7014462809917356,0.4560810810810811,0.24822695035460993,0.2372754491017964,0.2204246713852376,0.36072144288577157
229,2.144000000000233,0.7035123966942148,0.4583333333333333,0.250886524822695,0.23952095808383234,0.22345803842264914,0.36172344689378755
230,2.19800000000032,0.7045454545454546,0.4605855855855856,0.25354609929078015,0.24176646706586827,0.22548028311425683,0.36472945891783565
231,2.2520000000004075,0.7066115702479339,0.46283783783783783,0.25620567375886527,0.2440119760479042,0.2295247724974722,0.3657314629258517
232,2.3060000000004948,0.7097107438016529,0.46396396396396394,0.2579787234042553,0.24625748502994013,0.23154701718907988,0.36773547094188375
233,2.355999999999767,0.7097107438016529,0.4650900900900901,0.25975177304964536,0.24775449101796407,0.23255813953488372,0.3697394789579158
234,2.407999999999447,0.7107438016528925,0.46621621621621623,0.26152482269503546,0.25,0.2345803842264914,0.3727454909819639
235,2.463999999999942,0.7117768595041323,0.46846846846846846,0.2632978723404255,0.25149700598802394,0.23660262891809908,0.374749498997996
236,2.518000000000029,0.7159090909090909,0.46959459459459457,0.2650709219858156,0.2537425149700599,0.23862487360970677,0.375751503006012
237,2.569999999999709,0.7159090909090909,0.47297297297297297,0.26595744680851063,0.25449101796407186,0.2396359959555106,0.3777555110220441
238,2.621999999999389,0.7179752066115702,0.47184684684684686,0.26773049645390073,0.2559880239520958,0.2416582406471183,0.37975951903807614
239,2.6779999999998836,0.71900826446281,0.4740990990990991,0.2695035460992908,0.25748502994011974,0.243680485338726,0.3807615230460922
240,2.727999999999156,0.7210743801652892,0.4752252252252252,0.2703900709219858,0.25898203592814373,0.243680485338726,0.38276553106212424
241,2.780000000002474,0.7210743801652892,0.47635135135135137,0.2721631205673759,0.26047904191616766,0.24671385237613752,0.3847695390781563
242,2.834000000002561,0.7231404958677686,0.4774774774774775,0.2730496453900709,0.2619760479041916,0.24772497472194135,0.38577154308617234
243,2.886000000002241,0.7252066115702479,0.4786036036036036,0.274822695035461,0.2634730538922156,0.25075834175935285,0.3877755511022044
244,2.9400000000023283,0.7262396694214877,0.4797297297297297,0.27570921985815605,0.26497005988023953,0.2517694641051567,0.38877755511022044
245,2.992000000002008,0.7262396694214877,0.48085585585585583,0.2765957446808511,0.2657185628742515,0.2527805864509606,0.3907815631262525
246,3.044000000001688,0.7283057851239669,0.481981981981982,0.2783687943262411,0.26721556886227543,0.25480283114256824,0.39178356713426854
247,3.096000000001368,0.7293388429752066,0.4831081081081081,0.27925531914893614,0.2687125748502994,0.2558139534883721,0.3927855711422846
248,3.15400000000227,0.7303719008264463,0.4831081081081081,0.2801418439716312,0.2687125748502994,0.2558139534883721,0.39478957915831664
249,3.2080000000023574,0.731404958677686,0.48536036036036034,0.28191489361702127,0.27020958083832336,0.25884732052578363,0.3967935871743487
250,3.25800000000163,0.7334710743801653,0.4864864864864865,0.28191489361702127,0.27095808383233533,0.25985844287158744,0.39779559118236474
251,3.312000000001717,0.7334710743801653,0.4864864864864865,0.28368794326241137,0.27245508982035926,0.2608695652173913,0.39879759519038077
252,3.368000000002212,0.734504132231405,0.48761261261261263,0.2845744680851064,0.27320359281437123,0.26289180990899896,0.3997995991983968
253,3.4200000000018917,0.7365702479338843,0.48873873873873874,0.2854609929078014,0.27395209580838326,0.26289180990899896,0.40080160320641284
254,3.4720000000015716,0.737603305785124,0.48873873873873874,0.28634751773049644,0.2747005988023952,0.2649140546006067,0.40180360721442887
255,3.5240000000012515,0.737603305785124,0.48986486486486486,0.2872340425531915,0.2754491017964072,0.2659251769464105,0.4028056112224449
256,3.5800000000017462,0.737603305785124,0.48986486486486486,0.28812056737588654,0.27619760479041916,0.26693629929221435,0.40380761523046094
257,3.632000000001426,0.7386363636363636,0.49099099099099097,0.28812056737588654,0.27619760479041916,0.2679474216380182,0.40480961923847697
258,3.684000000001106,0.7396694214876033,0.49099099099099097,0.28900709219858156,0.27694610778443113,0.268958543983822,0.405811623246493
259,3.7380000000011933,0.7407024793388429,0.49099099099099097,0.2898936170212766,0.2776946107784431,0.2699696663296259,0.40681362725450904
260,3.7920000000012806,0.7407024793388429,0.49211711711711714,0.2898936170212766,0.2776946107784431,0.27098078867542974,0.40681362725450904
261,3.842000000000553,0.7427685950413223,0.49324324324324326,0.2898936170212766,0.27844311377245506,0.27098078867542974,0.40781563126252507
262,3.900000000001455,0.7427685950413223,0.49324324324324326,0.2907801418439716,0.2791916167664671,0.27199191102123355,0.40781563126252507
263,3.952000000001135,0.743801652892562,0.49324324324324326,0.2907801418439716,0.27844311377245506,0.27199191102123355,0.40781563126252507
264,4.006000000001222,0.743801652892562,0.49324324324324326,0.2907801418439716,0.27844311377245506,0.2730030333670374,0.40781563126252507
265,4.06000000000131,0.7427685950413223,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
266,4.110000000000582,0.7448347107438017,0.49436936936936937,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
267,4.166000000001077,0.7448347107438017,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.4088176352705411
268,4.220000000001164,0.743801652892562,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.27401415571284127,0.40781563126252507
269,4.272000000000844,0.7427685950413223,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
270,4.326000000000931,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40781563126252507
271,4.380000000001019,0.7417355371900827,0.49324324324324326,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40681362725450904
272,4.436000000001513,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.2791916167664671,0.2730030333670374,0.40681362725450904
273,4.484000000000378,0.7417355371900827,0.49211711711711714,0.2916666666666667,0.27994011976047906,0.2730030333670374,0.40681362725450904
274,4.538000000000466,0.7396694214876033,0.49099099099099097,0.2916666666666667,0.27994011976047906,0.27401415571284127,0.40681362725450904
275,4.592000000000553,0.7396694214876033,0.49211711711711714,0.2916666666666667,0.27994011976047906,0.27401415571284127,0.40681362725450904
276,4.648000000001048,0.7386363636363636,0.49099099099099097,0.2925531914893617,0.27994011976047906,0.2750252780586451,0.40681362725450904
277,4.695999999999913,0.7386363636363636,0.49099099099099097,0.2925531914893617,0.281437125748503,0.27401415571284127,0.40681362725450904
278,4.7479999999995925,0.737603305785124,0.49099099099099097,0.29521276595744683,0.28218562874251496,0.27603640040444893,0.40781563126252507
279,4.804000000000087,0.737603305785124,0.49211711711711714,0.299645390070922,0.28592814371257486,0.282103134479272,0.4088176352705411
280,4.851999999998952,0.737603305785124,0.49324324324324326,0.30407801418439717,0.29191616766467066,0.28412537917087965,0.41583166332665333
281,4.90599999999904,0.7293388429752066,0.49436936936936937,0.31560283687943264,0.312874251497006,0.2972699696663296,0.43887775551102204
282,4.963999999999942,0.7004132231404959,0.5394144144144144,0.375886524822695,0.4116766467065868,0.40040444893832156,0.5791583166332666
283,5.012000000002445,0.7747933884297521,0.6644144144144144,0.4875886524822695,0.5868263473053892,0.49342770475227504,0.7284569138276553
284,5.0679999999993015,0.8574380165289256,0.7927927927927928,0.700354609929078,0.7567365269461078,0.7623862487360971,0.8797595190380761
285,5.119999999998981,0.9421487603305785,0.9256756756756757,0.8554964539007093,0.9094311377245509,0.8351870576339737,0.9719438877755511
286,5.172000000002299,1.0020661157024793,0.9808558558558559,0.9680851063829787,0.9835329341317365,0.9585439838220424,1.0
287,5.2260000000023865,1.015495867768595,1.0033783783783783,0.9964539007092199,1.0,0.993933265925177,0.998997995991984
288,5.280000000002474,1.006198347107438,0.9988738738738738,0.9929078014184397,0.9962574850299402,0.9908998988877654,0.9979959919839679
289,5.334000000002561,1.0010330578512396,0.9954954954954955,0.9902482269503546,0.9932634730538922,0.9908998988877654,0.9939879759519038
290,5.386000000002241,0.9958677685950413,0.990990990990991,0.9875886524822695,0.9925149700598802,0.9888776541961577,0.9929859719438878
291,5.440000000002328,0.9948347107438017,0.990990990990991,0.9867021276595744,0.9917664670658682,0.9878665318503539,0.9929859719438878
292,5.492000000002008,0.993801652892562,0.990990990990991,0.9875886524822695,0.9917664670658682,0.9898887765419616,0.9919839679358717
293,5.548000000002503,0.9948347107438017,0.9898648648648649,0.9875886524822695,0.9910179640718563,0.9919110212335692,0.9929859719438878
294,5.601999999998952,0.9948347107438017,0.9887387387387387,0.9884751773049646,0.9902694610778443,0.9908998988877654,0.9919839679358717
295,5.652000000001863,0.993801652892562,0.9898648648648649,0.9875886524822695,0.9902694610778443,0.9908998988877654,0.9919839679358717
296,5.708000000002357,0.993801652892562,0.9887387387387387,0.9884751773049646,0.9910179640718563,0.9919110212335692,0.9939879759519038
297,5.756000000001222,0.9958677685950413,0.9898648648648649,0.9893617021276596,0.9910179640718563,0.9919110212335692,0.9949899799599199
298,5.814000000002125,0.9958677685950413,0.990990990990991,0.9893617021276596,0.9910179640718563,0.9919110212335692,0.9959919839679359
299,5.868000000002212,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9949899799599199
300,5.920000000001892,0.993801652892562,0.9898648648648649,0.9902482269503546,0.9910179640718563,0.9919110212335692,0.9949899799599199
301,5.972000000001572,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9908998988877654,0.9949899799599199
302,6.026000000001659,0.9948347107438017,0.990990990990991,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9949899799599199
303,6.080000000001746,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9917664670658682,0.9929221435793731,0.9939879759519038
304,6.132000000001426,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9949443882709808,0.9949899799599199
305,6.186000000001513,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9929221435793731,0.9939879759519038
306,6.238000000001193,0.9948347107438017,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.993933265925177,0.9949899799599199
307,6.292000000001281,0.9958677685950413,0.990990990990991,0.9902482269503546,0.9925149700598802,0.9949443882709808,0.9939879759519038
308,6.34400000000096,0.9948347107438017,0.9898648648648649,0.9911347517730497,0.9925149700598802,0.9929221435793731,0.9949899799599199
309,6.39600000000064,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.9929221435793731,0.9949899799599199
310,6.452000000001135,0.9958677685950413,0.9898648648648649,0.9902482269503546,0.9932634730538922,0.9929221435793731,0.9939879759519038
311,6.5020000000004075,0.996900826446281,0.990990990990991,0.9902482269503546,0.9925149700598802,0.9919110212335692,0.9949899799599199
312,6.556000000000495,0.996900826446281,0.9898648648648649,0.9902482269503546,0.9925149700598802,0.993933265925177,0.9939879759519038


==> v1b - arxiv/figures/data/Blue_Droplet.csv <==
wv,int
450,0.839
500,0.691
550,0.487
570,0.431
600,0.45
650,0.583

==> v1b - arxiv/figures/data/DataTr.csv <==
time,voltage
0.0,0.49
0.052000000000134605,0.38
0.10599999999976717,0.36
0.15999999999985448,0.35
0.21299999999973807,0.35
0.2660000000000764,0.35
0.31899999999996,0.36
0.37199999999984357,0.35
0.42499999999972715,0.35
0.4780000000000655,0.35
0.5309999999999491,0.36
0.5850000000000364,0.36
0.63799999999992,0.36
0.6900000000000546,0.35
0.7429999999999382,0.35
0.7970000000000255,0.36
0.849999999999909,0.36
0.9039999999999964,0.35
0.95699999999988,0.35
1.0099999999997635,0.36
1.0630000000001019,0.35
1.1190000000001419,0.35
1.168999999999869,0.37
1.2229999999999563,0.34
1.27599999999984,0.35
1.3279999999999745,0.36
1.3809999999998581,0.35
1.43100000000004,0.36
1.48700000000008,0.35
1.53899999999976,0.36
1.5920000000000982,0.35
1.6449999999999818,0.35
1.6990000000000691,0.36
1.75,0.35
1.80600000000004,0.35
1.8589999999999236,0.35
1.913000000000011,0.36
1.9659999999998945,0.35
2.018999999999778,0.35
2.0729999999998654,0.35
2.125999999999749,0.36
2.1790000000000873,0.34
2.23299999999972,0.35
2.2829999999999018,0.36
2.336999999999989,0.34
2.3910000000000764,0.35
2.44399999999996,0.34
2.4980000000000473,0.34
2.5479999999997744,0.34
2.6019999999998618,0.35
2.6539999999999964,0.35
2.70699999999988,0.34
2.7609999999999673,0.35
2.811999999999898,0.34
2.8659999999999854,0.35
2.918999999999869,0.35
2.9729999999999563,0.35
3.025000000000091,0.34
3.0789999999997235,0.35
3.132000000000062,0.35
3.181999999999789,0.35
3.2359999999998763,0.35
3.2899999999999636,0.34
3.338999999999942,0.34
3.394999999999982,0.34
3.4479999999998654,0.36
3.5019999999999527,0.34
3.5520000000001346,0.34
3.6039999999998145,0.34
3.6579999999999018,0.35
3.711999999999989,0.35
3.7619999999997162,0.36
3.8200000000001637,0.35
3.869999999999891,0.36
3.9229999999997744,0.34
3.9760000000001128,0.34
4.028999999999996,0.35
4.083000000000084,0.35
4.135999999999967,0.35
4.188999999999851,0.35
4.241999999999734,0.34
4.2970000000000255,0.35
4.34900000000016,0.34
4.402999999999793,0.35
4.45699999999988,0.35
4.505999999999858,0.35
4.559999999999945,0.34
4.612999999999829,0.35
4.665999999999713,0.34
4.719000000000051,0.35
4.773000000000138,0.36
4.826999999999771,0.35
4.880000000000109,0.34
4.932999999999993,0.35
4.98700000000008,0.34
5.041999999999916,0.35
5.094000000000051,0.35
5.148000000000138,0.35
5.201000000000022,0.34
5.257999999999811,0.35
5.307999999999993,0.36
5.3659999999999854,0.34
5.415999999999713,0.34
5.4699999999998,0.35
5.5219999999999345,0.34
5.576000000000022,0.34
5.628999999999905,0.34
5.682999999999993,0.35
5.73299999999972,0.34
5.7849999999998545,0.34
5.838999999999942,0.34
5.893000000000029,0.34
5.947000000000116,0.34
6.0,0.34
6.054000000000087,0.34
6.106999999999971,0.35
6.161000000000058,0.34
6.2150000000001455,0.35
6.268000000000029,0.35
6.320999999999913,0.35
6.373999999999796,0.35
6.427999999999884,0.34
6.480999999999767,0.35
6.5349999999998545,0.35
6.586999999999989,0.35
6.641999999999825,0.34
6.69399999999996,0.35
6.746999999999844,0.34
6.800999999999931,0.34
6.851999999999862,0.34
6.905999999999949,0.34
6.958999999999833,0.34
7.010999999999967,0.36
7.063999999999851,0.34
7.117999999999938,0.34
7.170000000000073,0.35
7.224999999999909,0.34
7.277999999999793,0.34
7.33199999999988,0.35
7.3849999999997635,0.34
7.438000000000102,0.34
7.4909999999999854,0.34
7.545000000000073,0.34
7.596999999999753,0.35
7.652999999999793,0.34
7.704999999999927,0.35
7.757999999999811,0.34
7.811000000000149,0.35
7.864000000000033,0.34
7.916999999999916,0.34
7.971000000000004,0.36
8.023999999999887,0.34
8.07699999999977,0.35
8.130999999999858,0.34
8.183999999999742,0.34
8.23700000000008,0.34
8.290999999999713,0.35
8.3449999999998,0.35
8.396999999999935,0.35
8.44900000000007,0.34
8.501999999999953,0.34
8.558999999999742,0.34
8.612999999999829,0.35
8.66399999999976,0.34
8.717999999999847,0.35
8.769999999999982,0.35
8.824999999999818,0.34
8.875,0.35
8.929000000000087,0.34
8.980999999999767,0.34
9.034999999999854,0.34
9.087999999999738,0.35
9.141999999999825,0.34
9.195000000000164,0.35
9.248999999999796,0.35
9.30099999999993,0.34
9.355999999999767,0.35
9.405999999999949,0.35
9.460999999999785,0.34
9.514000000000124,0.35
9.56899999999996,0.34
9.61999999999989,0.34
9.672999999999774,0.34
9.726000000000113,0.35
9.779999999999745,0.35
9.829999999999927,0.34
9.886999999999716,0.34
9.93600000000015,0.35
9.991999999999734,0.34
10.045000000000073,0.34
10.09900000000016,0.35
10.15099999999984,0.35
10.203999999999724,0.34
10.25799999999981,0.34
10.31100000000015,0.35
10.362999999999829,0.34
10.415999999999713,0.34
10.469000000000051,0.33
10.521999999999935,0.34
10.574999999999818,0.35
10.628999999999905,0.35
10.68100000000004,0.34
10.735000000000127,0.34
10.78899999999976,0.34
10.842000000000098,0.34
10.894999999999982,0.34
10.947000000000116,0.34
11.000999999999749,0.34
11.052999999999884,0.34
11.105999999999767,0.34
11.159000000000106,0.34
11.212999999999738,0.34
11.266000000000076,0.33
11.320999999999913,0.34
11.373999999999796,0.35
11.427999999999884,0.34
11.480000000000018,0.33
11.532999999999902,0.34
11.585999999999785,0.35
11.639000000000124,0.38
11.690999999999804,0.4
11.746000000000095,0.42
11.797000000000025,0.42
11.851999999999862,0.42
11.904999999999745,0.44
11.958999999999833,0.42
12.010999999999967,0.42
12.065999999999804,0.4
12.117999999999938,0.36
12.172000000000025,0.32
12.224999999999909,0.33
12.278999999999996,0.32
12.33199999999988,0.32
12.386999999999716,0.34
12.436999999999898,0.39
12.490999999999985,0.43
12.545000000000073,0.49
12.597999999999956,0.54
12.65099999999984,0.59
12.704999999999927,0.65
12.75799999999981,0.79
12.811999999999898,0.88
12.86200000000008,0.89
12.915999999999713,0.83
12.969000000000051,0.69
13.021999999999935,0.61
13.074999999999818,0.55
13.13000000000011,0.5
13.183999999999742,0.44
13.23299999999972,0.4
13.286000000000058,0.36
13.340999999999894,0.33
13.393999999999778,0.33
13.445000000000164,0.34
13.498000000000047,0.34
13.549999999999727,0.34
13.603000000000065,0.34
13.655999999999949,0.34
13.708999999999833,0.35
13.761999999999716,0.35
13.815999999999804,0.34
13.869000000000142,0.35
13.920999999999822,0.34
13.97400000000016,0.34
14.027999999999793,0.35
14.08199999999988,0.35
14.134999999999764,0.35
14.188000000000102,0.34
14.240999999999985,0.34
14.295000000000073,0.34
14.347999999999956,0.35
14.40099999999984,0.34
14.454999999999927,0.34
14.50799999999981,0.35
14.561999999999898,0.34
14.61200000000008,0.34
14.666999999999916,0.33
14.715999999999894,0.34
14.768999999999778,0.34
14.826000000000022,0.34
14.876999999999953,0.35
14.93100000000004,0.35
14.985000000000127,0.34
15.034999999999854,0.35
15.087999999999738,0.34
15.143999999999778,0.34
15.19399999999996,0.34
15.246999999999844,0.35
15.30099999999993,0.34
15.353000000000065,0.34
15.405999999999949,0.34
15.458999999999833,0.34
15.51299999999992,0.34
15.567000000000007,0.34
15.621999999999844,0.35
15.672000000000025,0.34
15.730000000000018,0.35
15.778999999999996,0.35
15.835999999999785,0.34
15.889000000000124,0.35
15.942999999999756,0.35
15.99499999999989,0.34
16.049999999999727,0.35
16.10199999999986,0.35
16.15599999999995,0.34
16.208999999999833,0.35
16.260999999999967,0.33
16.31399999999985,0.34
16.367999999999938,0.34
16.42099999999982,0.34
16.47400000000016,0.34
16.527000000000044,0.34
16.58100000000013,0.34
16.630999999999858,0.34
16.686999999999898,0.34
16.73999999999978,0.35
16.791999999999916,0.34
16.846000000000004,0.34
16.90000000000009,0.34
16.952999999999975,0.35
17.007000000000062,0.34
17.05699999999979,0.34
17.11299999999983,0.33
17.164999999999964,0.33
17.217999999999847,0.32
17.271999999999935,0.35
17.326000000000022,0.39
17.37599999999975,0.44
17.429000000000087,0.48
17.483999999999924,0.53
17.536999999999807,0.59
17.590000000000146,0.64
17.64300000000003,0.76
17.695999999999913,0.93
17.748999999999796,1.12
17.802000000000135,1.17
17.853999999999814,1.12
17.909000000000106,0.91
17.960000000000036,0.71
18.014000000000124,0.63
18.065999999999804,0.58
18.121000000000095,0.53
18.17099999999982,0.49
18.228000000000065,0.44
18.278999999999996,0.42
18.33199999999988,0.36
18.385999999999967,0.34
18.434999999999945,0.33
18.48799999999983,0.32
18.540999999999713,0.34
18.59400000000005,0.34
18.64599999999973,0.35
18.69900000000007,0.34
18.748999999999796,0.34
18.80600000000004,0.34
18.85799999999972,0.34
18.91300000000001,0.35
18.9670000000001,0.34
19.01800000000003,0.34
19.070999999999913,0.34
19.123999999999796,0.34
19.177000000000135,0.33
19.230000000000018,0.33
19.2829999999999,0.32
19.335999999999785,0.32
19.385999999999967,0.34
19.442000000000007,0.37
19.494000000000142,0.42
19.54599999999982,0.46
19.60199999999986,0.51
19.65599999999995,0.57
19.708999999999833,0.62
19.76299999999992,0.69
19.815999999999804,0.85
19.86999999999989,1.05
19.922999999999774,1.2
19.976000000000113,1.28
20.029999999999745,1.21
20.08199999999988,0.99
20.134999999999764,0.78
20.188000000000102,0.66
20.23700000000008,0.6
20.295000000000073,0.56
20.346999999999753,0.51
20.40000000000009,0.45
20.45699999999988,0.42
20.510999999999967,0.41
20.56399999999985,0.41
20.615999999999985,0.44
20.670000000000073,0.5
20.722999999999956,0.57
20.77599999999984,0.64
20.829999999999927,0.85
20.878999999999905,1.12
20.93600000000015,1.3
20.989000000000033,1.37
21.04300000000012,1.23
21.092999999999847,1.04
21.14599999999973,0.85
21.199999999999818,0.7
21.253999999999905,0.63
21.304000000000087,0.59
21.35699999999997,0.53
21.411000000000058,0.48
21.462999999999738,0.44
21.516000000000076,0.4
21.570000000000164,0.38
21.623999999999796,0.4
21.677000000000135,0.44
21.730000000000018,0.51
21.7829999999999,0.56
21.83699999999999,0.61
21.889000000000124,0.68
21.942000000000007,0.83
21.994000000000142,1.03
22.048999999999978,1.21
22.10199999999986,1.32
22.15599999999995,1.37
22.208000000000084,1.25
22.261999999999716,1.05
22.315000000000055,0.86
22.367999999999938,0.71
22.422000000000025,0.62
22.47699999999986,0.59
22.52599999999984,0.53
22.578999999999724,0.47
22.632000000000062,0.43
22.686999999999898,0.42
22.73999999999978,0.43
22.79399999999987,0.5
22.842999999999847,0.58
22.90099999999984,0.64
22.953999999999724,0.79
23.00799999999981,0.99
23.05899999999974,1.19
23.11299999999983,1.33
23.166999999999916,1.4
23.21900000000005,1.3
23.27300000000014,1.16
23.32699999999977,0.96
23.38000000000011,0.77
23.432999999999993,0.65
23.485999999999876,0.61
23.539999999999964,0.55
23.5920000000001,0.51
23.644999999999982,0.45
23.697999999999865,0.39
23.751999999999953,0.36
23.80699999999979,0.35
23.85699999999997,0.35
23.909999999999854,0.35
23.96199999999999,0.36
24.016999999999825,0.36
24.06899999999996,0.35
24.121000000000095,0.35
24.173999999999978,0.36
24.230000000000018,0.36
24.279999999999745,0.36
24.333000000000084,0.35
24.385999999999967,0.36
24.440000000000055,0.36
24.491999999999734,0.35
24.54599999999982,0.35
24.59900000000016,0.35
24.652999999999793,0.35
24.703999999999724,0.36
24.75799999999981,0.35
24.81100000000015,0.36
24.865999999999985,0.36
24.91899999999987,0.35
24.971999999999753,0.35
25.02500000000009,0.35
25.077999999999975,0.35
25.130999999999858,0.36
25.18399999999974,0.35
25.23700000000008,0.35
25.290999999999713,0.35
25.3449999999998,0.35
25.398999999999887,0.35
25.45199999999977,0.35
25.507000000000062,0.36
25.559999999999945,0.35
25.61299999999983,0.35
25.665999999999713,0.36
25.7199999999998,0.36
25.773999999999887,0.34
25.82699999999977,0.36
25.878999999999905,0.35
25.934999999999945,0.35
25.985999999999876,0.35
26.03800000000001,0.35
26.0920000000001,0.34
26.143999999999778,0.35
26.197000000000116,0.35
26.25,0.36
26.304000000000087,0.35
26.355000000000018,0.34
26.409000000000106,0.35
26.462999999999738,0.35
26.51299999999992,0.34
26.567000000000007,0.34
26.61999999999989,0.34
26.673999999999978,0.33
26.72400000000016,0.35
26.777000000000044,0.38
26.83100000000013,0.42
26.885999999999967,0.47
26.93899999999985,0.52
26.990999999999985,0.57
27.04599999999982,0.62
27.0949999999998,0.68
27.14800000000014,0.81
27.20199999999977,0.96
27.255999999999858,1.16
27.307999999999993,1.22
27.360999999999876,1.16
27.41399999999976,0.97
27.4670000000001,0.76
27.519999999999982,0.65
27.572999999999865,0.6
27.626999999999953,0.57
27.679999999999836,0.52
27.73299999999972,0.47
27.786999999999807,0.43
27.83699999999999,0.4
27.891999999999825,0.35
27.94399999999996,0.33
27.996999999999844,0.33
28.049999999999727,0.33
28.103999999999814,0.35
28.157000000000153,0.34
28.210000000000036,0.34
28.26299999999992,0.35
28.315999999999804,0.35
28.369000000000142,0.35
28.422000000000025,0.35
28.47499999999991,0.33
28.527000000000044,0.34
28.58199999999988,0.34
28.634999999999764,0.34
28.68600000000015,0.33
28.739000000000033,0.32
28.79399999999987,0.33
28.846999999999753,0.35
28.90000000000009,0.38
28.952999999999975,0.42
29.007000000000062,0.46
29.06100000000015,0.5
29.110999999999876,0.55
29.16399999999976,0.6
29.217999999999847,0.65
29.27300000000014,0.77
29.32400000000007,0.93
29.376999999999953,1.09
29.43199999999979,1.23
29.483999999999924,1.23
29.53800000000001,1.07
29.590999999999894,0.84
29.64599999999973,0.69
29.699999999999818,0.61
29.753000000000156,0.57
29.80600000000004,0.52
29.860000000000127,0.47
29.91399999999976,0.47
29.9670000000001,0.45
30.018999999999778,0.45
30.07400000000007,0.47
30.12599999999975,0.49
30.177999999999884,0.54
30.230999999999767,0.6
30.284999999999854,0.65
30.335000000000036,0.78
30.38799999999992,0.93
30.445000000000164,1.11
30.498999999999796,1.27
30.552000000000135,1.31
30.605000000000018,1.17
30.657000000000153,0.95
30.710000000000036,0.77
30.76299999999992,0.66
30.817000000000007,0.61
30.866999999999734,0.57
30.922000000000025,0.53
30.97499999999991,0.49
31.027999999999793,0.45
31.08100000000013,0.41
31.135999999999967,0.37
31.18899999999985,0.34
31.242999999999938,0.34
31.295000000000073,0.34
31.347999999999956,0.35
31.402000000000044,0.35
31.452999999999975,0.35
31.505999999999858,0.35
31.55600000000004,0.34
31.610000000000127,0.35
31.66399999999976,0.36
31.713999999999942,0.34
31.766999999999825,0.34
31.820999999999913,0.35
31.87599999999975,0.35
31.92599999999993,0.36
31.978000000000065,0.35
32.0329999999999,0.35
32.08699999999999,0.35
32.136999999999716,0.34
32.190000000000055,0.34
32.24499999999989,0.36
32.297999999999774,0.36
32.35100000000011,0.35
32.403999999999996,0.35
32.458000000000084,0.35
32.51099999999997,0.35
32.565000000000055,0.35
32.61799999999994,0.35
32.672000000000025,0.34
32.72499999999991,0.35
32.777000000000044,0.33
32.82899999999972,0.33
32.88299999999981,0.33
32.93600000000015,0.34
32.98999999999978,0.38
33.04300000000012,0.43
33.09699999999975,0.46
33.15099999999984,0.51
33.20399999999972,0.56
33.25599999999986,0.6
33.309999999999945,0.66
33.36299999999983,0.78
33.41599999999971,0.94
33.471000000000004,1.14
33.521999999999935,1.2
33.57499999999982,1.17
33.628000000000156,0.99
33.68199999999979,0.76
33.735999999999876,0.64
33.78899999999976,0.6
33.840999999999894,0.54
33.89399999999978,0.48
33.947999999999865,0.43
34.00099999999975,0.38
34.05600000000004,0.34
34.108999999999924,0.33
34.16399999999976,0.35
34.2170000000001,0.35
34.271999999999935,0.35
34.32099999999991,0.36
34.37599999999975,0.34
34.42900000000009,0.35
34.48299999999972,0.35
34.534000000000106,0.34
34.58799999999974,0.35
34.63999999999987,0.34
34.69399999999996,0.34
34.746999999999844,0.35
34.79999999999973,0.35
34.853999999999814,0.35
34.9079999999999,0.35
34.960999999999785,0.36
35.01499999999987,0.34
35.067999999999756,0.35
35.121999999999844,0.34
35.172000000000025,0.35
35.22499999999991,0.34
35.278999999999996,0.34
35.33100000000013,0.35
35.38299999999981,0.35
35.4369999999999,0.34
35.490999999999985,0.35
35.54399999999987,0.35
35.596000000000004,0.34
35.64899999999989,0.34
35.70199999999977,0.35
35.753000000000156,0.34
35.80600000000004,0.35
35.858999999999924,0.35
35.91399999999976,0.35
35.9670000000001,0.35
36.01999999999998,0.35
36.072000000000116,0.35
36.12699999999995,0.35
36.17900000000009,0.35
36.23099999999977,0.35
36.284999999999854,0.34
36.33899999999994,0.35
36.391999999999825,0.35
36.445000000000164,0.35
36.496999999999844,0.35
36.552000000000135,0.35
36.60500000000002,0.35
36.6579999999999,0.35


==> v1b - arxiv/figures/data/DataTr_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
0,0.0,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9962510897994769,0.9915929203539824
1,0.052000000000134605,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
2,0.10599999999976717,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
3,0.15999999999985448,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9956890699253225,0.9988666085440279,0.9915929203539824
4,0.21299999999973807,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
5,0.2660000000000764,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
6,0.31899999999996,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
7,0.37199999999984357,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
8,0.42499999999972715,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
9,0.4780000000000655,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
10,0.5309999999999491,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
11,0.5850000000000364,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
12,0.63799999999992,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
13,0.6900000000000546,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
14,0.7429999999999382,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
15,0.7970000000000255,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
16,0.849999999999909,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
17,0.9039999999999964,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
18,0.95699999999988,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
19,1.0099999999997635,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
20,1.0630000000001019,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
21,1.1190000000001419,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
22,1.168999999999869,0.9979538904899135,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9979947689625108,0.9907079646017699
23,1.2229999999999563,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.996367956551256,1.000610287707062,0.9924778761061948
24,1.27599999999984,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
25,1.3279999999999745,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
26,1.3809999999998581,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
27,1.43100000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
28,1.48700000000008,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9970468431771895,0.9979947689625108,0.9915929203539824
29,1.53899999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
30,1.5920000000000982,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
31,1.6449999999999818,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
32,1.6990000000000691,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
33,1.75,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
34,1.80600000000004,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
35,1.8589999999999236,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
36,1.913000000000011,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
37,1.9659999999998945,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
38,2.018999999999778,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
39,2.0729999999998654,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
40,2.125999999999749,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
41,2.1790000000000873,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.996367956551256,0.9997384481255449,0.9907079646017699
42,2.23299999999972,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
43,2.2829999999999018,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
44,2.336999999999989,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
45,2.3910000000000764,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
46,2.44399999999996,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
47,2.4980000000000473,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
48,2.5479999999997744,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
49,2.6019999999998618,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
50,2.6539999999999964,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
51,2.70699999999988,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
52,2.7609999999999673,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
53,2.811999999999898,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
54,2.8659999999999854,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
55,2.918999999999869,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
56,2.9729999999999563,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
57,3.025000000000091,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
58,3.0789999999997235,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
59,3.132000000000062,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
60,3.181999999999789,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
61,3.2359999999998763,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
62,3.2899999999999636,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
63,3.338999999999942,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
64,3.394999999999982,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
65,3.4479999999998654,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
66,3.5019999999999527,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
67,3.5520000000001346,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
68,3.6039999999998145,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
69,3.6579999999999018,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
70,3.711999999999989,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
71,3.7619999999997162,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9956890699253225,0.9997384481255449,0.9907079646017699
72,3.8200000000001637,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
73,3.869999999999891,0.9969932756964457,0.995659760087241,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
74,3.9229999999997744,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
75,3.9760000000001128,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
76,4.028999999999996,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
77,4.083000000000084,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
78,4.135999999999967,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
79,4.188999999999851,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
80,4.241999999999734,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
81,4.2970000000000255,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
82,4.34900000000016,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
83,4.402999999999793,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
84,4.45699999999988,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
85,4.505999999999858,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
86,4.559999999999945,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
87,4.612999999999829,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
88,4.665999999999713,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
89,4.719000000000051,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
90,4.773000000000138,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
91,4.826999999999771,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
92,4.880000000000109,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
93,4.932999999999993,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
94,4.98700000000008,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
95,5.041999999999916,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
96,5.094000000000051,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
97,5.148000000000138,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
98,5.201000000000022,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
99,5.257999999999811,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
100,5.307999999999993,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
101,5.3659999999999854,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
102,5.415999999999713,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
103,5.4699999999998,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
104,5.5219999999999345,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
105,5.576000000000022,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
106,5.628999999999905,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
107,5.682999999999993,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
108,5.73299999999972,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
109,5.7849999999998545,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
110,5.838999999999942,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
111,5.893000000000029,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
112,5.947000000000116,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
113,6.0,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
114,6.054000000000087,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
115,6.106999999999971,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
116,6.161000000000058,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
117,6.2150000000001455,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
118,6.268000000000029,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
119,6.320999999999913,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
120,6.373999999999796,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
121,6.427999999999884,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
122,6.480999999999767,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
123,6.5349999999998545,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
124,6.586999999999989,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
125,6.641999999999825,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
126,6.69399999999996,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
127,6.746999999999844,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
128,6.800999999999931,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
129,6.851999999999862,0.9969932756964457,0.995659760087241,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
130,6.905999999999949,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
131,6.958999999999833,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
132,7.010999999999967,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
133,7.063999999999851,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
134,7.117999999999938,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
135,7.170000000000073,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
136,7.224999999999909,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9988666085440279,0.9907079646017699
137,7.277999999999793,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
138,7.33199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
139,7.3849999999997635,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
140,7.438000000000102,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
141,7.4909999999999854,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
142,7.545000000000073,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
143,7.596999999999753,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
144,7.652999999999793,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
145,7.704999999999927,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
146,7.757999999999811,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
147,7.811000000000149,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
148,7.864000000000033,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
149,7.916999999999916,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
150,7.971000000000004,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
151,8.023999999999887,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
152,8.07699999999977,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
153,8.130999999999858,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
154,8.183999999999742,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
155,8.23700000000008,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
156,8.290999999999713,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
157,8.3449999999998,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
158,8.396999999999935,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9942477876106195
159,8.44900000000007,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9970468431771895,1.001482127288579,0.9942477876106195
160,8.501999999999953,0.9950720461095102,0.9923882224645584,0.9907253463732681,0.9956890699253225,1.002353966870096,0.9969026548672567
161,8.558999999999742,0.9883477425552354,0.9760305343511451,0.9842053789731051,0.9780380176510524,0.9962510897994769,0.9676991150442479
162,8.612999999999829,0.9460806916426514,0.9127808069792802,0.9361206193969029,0.929837067209776,0.9805579773321709,0.9305309734513275
163,8.66399999999976,0.8894044188280499,0.876793893129771,0.8961858190709047,0.9087915818058385,0.9395815170008718,0.9349557522123895
164,8.717999999999847,0.8884438040345821,0.8844274809160306,0.8929258353708232,0.9108282416836389,0.9326068003487358,0.9402654867256638
165,8.769999999999982,0.905734870317003,0.8996946564885495,0.9027057864710677,0.9223693143245079,0.9421970357454228,0.9615044247787611
166,8.824999999999818,0.9326320845341018,0.9433151581243184,0.9247106764466178,0.9569925322471148,0.9648648648648649,0.9871681415929204
167,8.875,0.9748991354466858,0.9629443838604144,0.9613854930725347,0.9760013577732519,0.9805579773321709,0.9880530973451328
168,8.929000000000087,0.9835446685878964,0.9738495092693567,0.9809453952730236,0.984826883910387,0.9979947689625108,0.9960176991150443
169,8.980999999999767,0.9912295869356389,0.9891166848418758,0.9907253463732681,0.9956890699253225,1.000610287707062,0.9951327433628319
170,9.034999999999854,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9984046164290564,1.002353966870096,0.9933628318584071
171,9.087999999999738,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9970468431771895,1.001482127288579,0.9933628318584071
172,9.141999999999825,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
173,9.195000000000164,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
174,9.248999999999796,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
175,9.30099999999993,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
176,9.355999999999767,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9924778761061948
177,9.405999999999949,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
178,9.460999999999785,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9933628318584071
179,9.514000000000124,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9977257298031229,1.001482127288579,0.9951327433628319
180,9.56899999999996,0.9950720461095102,0.9934787350054526,0.9907253463732681,0.9984046164290564,1.00409764603313,0.9995575221238938
181,9.61999999999989,0.9931508165225744,0.99020719738277,0.9866503667481663,0.9956890699253225,1.004969485614647,1.0048672566371681
182,9.672999999999774,0.9825840537944284,0.9651254089422028,0.9736104319478402,0.9678547182620503,1.011072362685266,0.9650442477876107
183,9.726000000000113,0.9076560999039385,0.857164667393675,0.888035859820701,0.8870672097759674,0.9709677419354839,0.929646017699115
184,9.779999999999745,0.782776176753122,0.713217011995638,0.7674164629176854,0.7859131025118805,0.8942458587619878,0.9039823008849558
185,9.829999999999927,0.6511719500480309,0.5638167938931298,0.6679869600651998,0.686795655125594,0.8741935483870967,0.8738938053097346
186,9.886999999999716,0.5186071085494717,0.4209596510359869,0.5082477587612062,0.5965037338764427,0.8114210985178727,0.8774336283185841
187,9.93600000000015,0.436954851104707,0.32717557251908397,0.44467807660961695,0.5374405974202309,0.8122929380993897,0.8721238938053097
188,9.991999999999734,0.3908453410182517,0.2759214830970556,0.3721434392828036,0.5211473183978276,0.8079337401918046,0.8774336283185841
189,10.045000000000073,0.3927665706051873,0.30427480916030536,0.3843683781581092,0.5428716904276986,0.8183958151700087,0.8623893805309735
190,10.09900000000016,0.484985590778098,0.46130861504907306,0.5033577832110839,0.6501357773251868,0.8149084568439406,0.8871681415929203
191,10.15099999999984,0.6377233429394813,0.6357906215921483,0.6419070904645476,0.7601154107264088,0.8567567567567568,0.9190265486725664
192,10.203999999999724,0.7837367915465898,0.792824427480916,0.7829013854930724,0.863306177868296,0.9090671316477767,0.9606194690265487
193,10.25799999999981,0.9009317963496637,0.9051472191930208,0.9018907905460474,0.9454514596062458,0.9482999128160419,0.9907079646017699
194,10.31100000000015,0.9662536023054755,0.9596728462377317,0.9662754686226569,0.9800746775288527,0.9997384481255449,1.0030973451327434
195,10.362999999999829,0.9883477425552354,0.9858451472191929,0.988280358598207,0.9956890699253225,1.004969485614647,0.9995575221238938
196,10.415999999999713,0.9950720461095102,0.9923882224645584,0.9931703341483293,0.9990835030549898,1.0032258064516129,0.9977876106194691
197,10.469000000000051,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9984046164290564,1.001482127288579,0.9951327433628319
198,10.521999999999935,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,1.001482127288579,0.9933628318584071
199,10.574999999999818,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
200,10.628999999999905,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
201,10.68100000000004,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
202,10.735000000000127,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
203,10.78899999999976,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
204,10.842000000000098,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
205,10.894999999999982,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
206,10.947000000000116,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9915929203539824
207,11.000999999999749,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
208,11.052999999999884,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
209,11.105999999999767,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
210,11.159000000000106,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
211,11.212999999999738,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
212,11.266000000000076,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
213,11.320999999999913,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
214,11.373999999999796,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
215,11.427999999999884,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
216,11.480000000000018,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
217,11.532999999999902,0.9960326609029779,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
218,11.585999999999785,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
219,11.639000000000124,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
220,11.690999999999804,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9988666085440279,0.9924778761061948
221,11.746000000000095,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
222,11.797000000000025,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
223,11.851999999999862,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
224,11.904999999999745,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
225,11.958999999999833,0.9950720461095102,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
226,12.010999999999967,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
227,12.065999999999804,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9997384481255449,0.9924778761061948
228,12.117999999999938,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
229,12.172000000000025,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
230,12.224999999999909,0.9969932756964457,0.995659760087241,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9924778761061948
231,12.278999999999996,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
232,12.33199999999988,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9933628318584071
233,12.386999999999716,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
234,12.436999999999898,0.9998751200768492,0.9978407851690294,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
235,12.490999999999985,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
236,12.545000000000073,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9915929203539824
237,12.597999999999956,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
238,12.65099999999984,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
239,12.704999999999927,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
240,12.75799999999981,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
241,12.811999999999898,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,0.9997384481255449,0.9915929203539824
242,12.86200000000008,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
243,12.915999999999713,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
244,12.969000000000051,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
245,13.021999999999935,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
246,13.074999999999818,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
247,13.13000000000011,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
248,13.183999999999742,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
249,13.23299999999972,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
250,13.286000000000058,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
251,13.340999999999894,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
252,13.393999999999778,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
253,13.445000000000164,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
254,13.498000000000047,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
255,13.549999999999727,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
256,13.603000000000065,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9988666085440279,0.9924778761061948
257,13.655999999999949,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.996367956551256,1.000610287707062,0.9924778761061948
258,13.708999999999833,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,0.9988666085440279,0.9924778761061948
259,13.761999999999716,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
260,13.815999999999804,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
261,13.869000000000142,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
262,13.920999999999822,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
263,13.97400000000016,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
264,14.027999999999793,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
265,14.08199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
266,14.134999999999764,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.996367956551256,0.9997384481255449,0.9924778761061948
267,14.188000000000102,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
268,14.240999999999985,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
269,14.295000000000073,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,1.001482127288579,0.9924778761061948
270,14.347999999999956,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
271,14.40099999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9924778761061948
272,14.454999999999927,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
273,14.50799999999981,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9924778761061948
274,14.561999999999898,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.001482127288579,0.9933628318584071
275,14.61200000000008,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9984046164290564,1.000610287707062,0.9951327433628319
276,14.666999999999916,0.9960326609029779,0.995659760087241,0.9907253463732681,0.9984046164290564,1.004969485614647,0.9995575221238938
277,14.715999999999894,0.9941114313160422,0.9912977099236642,0.985835370823146,0.996367956551256,1.005841325196164,1.0030973451327434
278,14.768999999999778,0.9768203650336216,0.9509487459105779,0.9744254278728606,0.9481670061099797,1.0084568439407149,0.9508849557522124
279,14.826000000000022,0.8500192122958694,0.7862813522355507,0.8097962510187449,0.8191785471826205,0.9073234524847428,0.9092920353982301
280,14.876999999999953,0.6703842459173872,0.5867175572519083,0.6313121434392828,0.6834012219959267,0.8768090671316477,0.8730088495575221
281,14.93100000000004,0.495552353506244,0.40242093784078514,0.47075794621026895,0.5761371350984386,0.8157802964254577,0.8721238938053097
282,14.985000000000127,0.4062151777137368,0.2813740458015267,0.3745884270578647,0.5177528852681602,0.8096774193548387,0.8800884955752213
283,15.034999999999854,0.3802785782901057,0.2682878953107961,0.3656234718826406,0.5197895451459607,0.8149084568439406,0.8800884955752213
284,15.087999999999738,0.3860422670509126,0.2781025081788441,0.37784841075794623,0.5306517311608961,0.8175239755884917,0.8650442477876107
285,15.143999999999778,0.426388088376561,0.36970556161395857,0.4332681336593317,0.5931093007467754,0.8131647776809067,0.8659292035398231
286,15.19399999999996,0.5656772334293948,0.5507306434023991,0.5799674001629991,0.7071622539035981,0.8340889276373147,0.9030973451327434
287,15.246999999999844,0.7251392891450528,0.7263031624863685,0.7258516707416462,0.821215207060421,0.8829119442022667,0.9314159292035399
288,15.30099999999993,0.8548222862632084,0.8691603053435115,0.8546210268948655,0.9149015614392397,0.9491717523975588,0.9845132743362832
289,15.353000000000065,0.9508837656099904,0.94113413304253,0.9312306438467808,0.974643584521385,0.9840453356582388,0.9960176991150443
290,15.405999999999949,0.9787415946205571,0.9803925845147219,0.9809453952730236,0.9956890699253225,1.001482127288579,0.9995575221238938
291,15.458999999999833,0.9921902017291067,0.99020719738277,0.9923553382233088,0.9990835030549898,1.004969485614647,0.9986725663716814
292,15.51299999999992,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9990835030549898,1.0032258064516129,0.9951327433628319
293,15.567000000000007,0.9969932756964457,0.995659760087241,0.9931703341483293,0.9984046164290564,1.000610287707062,0.9933628318584071
294,15.621999999999844,0.9960326609029779,0.9934787350054526,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9924778761061948
295,15.672000000000025,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
296,15.730000000000018,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,0.9997384481255449,0.9924778761061948
297,15.778999999999996,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
298,15.835999999999785,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
299,15.889000000000124,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9924778761061948
300,15.942999999999756,0.9960326609029779,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9915929203539824
301,15.99499999999989,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9970468431771895,1.000610287707062,0.9915929203539824
302,16.049999999999727,0.9969932756964457,0.995659760087241,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
303,16.10199999999986,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
304,16.15599999999995,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9924778761061948
305,16.208999999999833,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
306,16.260999999999967,0.9969932756964457,0.9945692475463468,0.9931703341483293,0.9977257298031229,1.000610287707062,0.9924778761061948
307,16.31399999999985,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9933628318584071
308,16.367999999999938,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9984046164290564,1.000610287707062,0.9960176991150443
309,16.42099999999982,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9984046164290564,1.0032258064516129,0.9977876106194691
310,16.47400000000016,0.9941114313160422,0.9912977099236642,0.988280358598207,0.9977257298031229,1.004969485614647,1.0030973451327434
311,16.527000000000044,0.9873871277617676,0.9814830970556161,0.9817603911980439,0.9855057705363205,1.0084568439407149,0.9765486725663717
312,16.58100000000013,0.9393563880883766,0.8964231188658669,0.9198207008964956,0.9169382213170401,0.9596338273757629,0.9384955752212389
313,16.630999999999858,0.8212007684918348,0.7535659760087241,0.8318011409942949,0.8096741344195519,0.9334786399302528,0.9057522123893805
314,16.686999999999898,0.6665417867435159,0.5823555070883315,0.6410920945395273,0.689511201629328,0.8759372275501307,0.8712389380530974
315,16.73999999999978,0.5109221902017291,0.41659760087241005,0.48705786471067647,0.5856415478615071,0.8201394943330427,0.8721238938053097
316,16.791999999999916,0.41870317002881846,0.2944601962922574,0.3851833740831296,0.5177528852681602,0.8053182214472537,0.8774336283185841
317,16.846000000000004,0.38316042267050915,0.2693784078516903,0.36399348003259985,0.5197895451459607,0.8105492589363557,0.8809734513274337
318,16.90000000000009,0.3870028818443804,0.27374045801526714,0.37295843520782396,0.5258995247793619,0.8166521360069747,0.8792035398230089
319,16.952999999999975,0.4110182516810759,0.3086368593238822,0.4022982885085575,0.5530549898167006,0.8201394943330427,0.8650442477876107
320,17.007000000000062,0.5118828049951969,0.47657579062159217,0.5335126324368378,0.6684657162253904,0.8462946817785527,0.8924778761061948
321,17.05699999999979,0.6857540826128723,0.678320610687023,0.649242053789731,0.7933808553971488,0.8707061900610288,0.9278761061946903
322,17.11299999999983,0.8327281460134486,0.8418974918211559,0.829356153219234,0.8952138492871691,0.9247602441150828,0.9809734513274336
323,17.164999999999964,0.9431988472622479,0.9367720828789532,0.9198207008964956,0.9692124915139172,0.9744551002615518,0.9942477876106195
324,17.217999999999847,0.9768203650336216,0.9749400218102509,0.9785004074979624,0.9922946367956552,1.000610287707062,1.000442477876106
325,17.271999999999935,0.9912295869356389,0.9891166848418758,0.9915403422982885,0.9997623896809233,1.00409764603313,1.000442477876106
326,17.326000000000022,0.9960326609029779,0.9945692475463468,0.9931703341483293,1.0011201629327902,1.004969485614647,1.0013274336283187
327,17.37599999999975,0.9960326609029779,0.9945692475463468,0.9907253463732681,0.9997623896809233,1.004969485614647,1.002212389380531
328,17.429000000000087,0.9902689721421709,0.9891166848418758,0.9850203748981254,0.996367956551256,1.005841325196164,0.9977876106194691
329,17.483999999999924,0.9729779058597503,0.9433151581243184,0.9613854930725347,0.9535980991174474,1.009328683522232,0.958849557522124
330,17.536999999999807,0.8865225744476466,0.8299018538713194,0.8709209453952731,0.8707739307535642,0.9613775065387968,0.9252212389380532
331,17.590000000000146,0.7578001921229587,0.6859541984732824,0.7462265688671557,0.7709775967413443,0.9125544899738448,0.8969026548672567
332,17.64300000000003,0.6329202689721423,0.5430970556161396,0.6223471882640588,0.6752545824847251,0.8698343504795117,0.8721238938053097
333,17.695999999999913,0.5128434197886648,0.41768811341330425,0.5049877750611247,0.5944670739986423,0.8244986922406277,0.8765486725663717
334,17.748999999999796,0.43983669548511045,0.3293565976008724,0.42593317033414835,0.5394772572980312,0.8114210985178727,0.8712389380530974
335,17.802000000000135,0.39372718539865514,0.27701199563794987,0.3680684596577017,0.5170739986422268,0.8061900610287707,0.8800884955752213
336,17.853999999999814,0.38219980787704133,0.2704689203925845,0.3623634881825591,0.5191106585200271,0.8122929380993897,0.881858407079646
337,17.909000000000106,0.38412103746397697,0.27155943293347873,0.3648084759576202,0.5211473183978276,0.8157802964254577,0.8809734513274337
338,17.960000000000036,0.38892411143131606,0.2759214830970556,0.3713284433577832,0.5245417515274949,0.8166521360069747,0.8792035398230089
339,18.014000000000124,0.39853025936599423,0.28900763358778625,0.3835533822330888,0.5347250509164969,0.8201394943330427,0.8685840707964603
340,18.065999999999804,0.4321517771373679,0.35880043620501634,0.4202281988590057,0.5788526816021725,0.8192676547515257,0.8632743362831858
341,18.121000000000095,0.5407012487992315,0.5169247546346782,0.5457375713121435,0.6772912423625255,0.8436791630340017,0.8924778761061948
342,18.17099999999982,0.6838328530259365,0.6794111232279172,0.6435370823145885,0.7845553292600136,0.8689625108979947,0.922566371681416
343,18.228000000000065,0.81447646493756,0.8233587786259542,0.8073512632436837,0.8782416836388324,0.9334786399302528,0.9685840707964603
344,18.278999999999996,0.9201440922190203,0.9193238822246457,0.9149307253463732,0.9535980991174474,0.9526591107236269,0.9880530973451328
345,18.33199999999988,0.969135446685879,0.9629443838604144,0.9687204563977181,0.9827902240325866,0.9997384481255449,1.002212389380531
346,18.385999999999967,0.9883477425552354,0.9858451472191929,0.988280358598207,0.996367956551256,1.00409764603313,0.9995575221238938
347,18.434999999999945,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9997623896809233,1.00409764603313,0.9986725663716814
348,18.48799999999983,0.9950720461095102,0.9923882224645584,0.9923553382233088,1.0004412763068566,1.0032258064516129,1.000442477876106
349,18.540999999999713,0.9941114313160422,0.9923882224645584,0.9899103504482478,0.9984046164290564,1.004969485614647,1.002212389380531
350,18.59400000000005,0.9883477425552354,0.9880261723009816,0.9842053789731051,0.9943312966734555,1.005841325196164,0.9889380530973452
351,18.64599999999973,0.9643323727185398,0.9302290076335877,0.9524205378973105,0.9440936863543788,1.004969485614647,0.954424778761062
352,18.69900000000007,0.8740345821325648,0.8146346782988005,0.8595110024449877,0.8605906313645622,0.9317349607672188,0.922566371681416
353,18.748999999999796,0.7491546589817484,0.6772300981461288,0.7690464547677263,0.7635098438560761,0.9073234524847428,0.8933628318584071
354,18.80600000000004,0.6223535062439962,0.5289203925845147,0.6125672371638142,0.6657501697216566,0.8654751525719268,0.8721238938053097
355,18.85799999999972,0.5013160422670508,0.4078735005452563,0.49357783211083944,0.589714867617108,0.8192676547515257,0.8756637168141593
356,18.91300000000001,0.4321517771373679,0.317360959651036,0.4145232273838631,0.5299728445349626,0.8096774193548387,0.8730088495575221
357,18.9670000000001,0.38892411143131606,0.27264994547437293,0.3648084759576202,0.5157162253903598,0.8088055797733217,0.8800884955752213
358,19.01800000000003,0.3793179634966379,0.26610687022900764,0.35991850040749795,0.5170739986422268,0.8122929380993897,0.881858407079646
359,19.070999999999913,0.3802785782901057,0.2693784078516903,0.3623634881825591,0.5191106585200271,0.8157802964254577,0.8800884955752213
360,19.123999999999796,0.38412103746397697,0.27374045801526714,0.36888345558272206,0.523183978275628,0.8166521360069747,0.8774336283185841
361,19.177000000000135,0.3927665706051873,0.28573609596510363,0.3802933985330073,0.5320095044127631,0.8166521360069747,0.8676991150442478
362,19.230000000000018,0.4206243996157541,0.3457142857142857,0.40963325183374083,0.5686693822131704,0.8166521360069747,0.8597345132743364
363,19.2829999999999,0.522449567723343,0.49838604143947657,0.5310676446617767,0.6671079429735235,0.8393199651264167,0.8880530973451328
364,19.335999999999785,0.6646205571565802,0.6608724100327155,0.6598370008149959,0.7716564833672777,0.8846556233653008,0.9199115044247788
365,19.385999999999967,0.7971853986551394,0.8037295528898583,0.760081499592502,0.86602172437203,0.9116826503923278,0.9606194690265487
366,19.442000000000007,0.905734870317003,0.9084187568157034,0.9018907905460474,0.9447725729803124,0.9448125544899738,0.9889380530973452
367,19.494000000000142,0.9652929875120078,0.9585823336968375,0.9638304808475957,0.9793957909029193,0.9988666085440279,1.002212389380531
368,19.54599999999982,0.9864265129682996,0.9847546346782987,0.9825753871230645,0.996367956551256,1.0032258064516129,0.9986725663716814
369,19.60199999999986,0.9941114313160422,0.9923882224645584,0.9931703341483293,1.0011201629327902,1.004969485614647,0.9995575221238938
370,19.65599999999995,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9997623896809233,1.005841325196164,1.000442477876106
371,19.708999999999833,0.9941114313160422,0.9912977099236642,0.988280358598207,0.9984046164290564,1.005841325196164,1.0039823008849558
372,19.76299999999992,0.9873871277617676,0.9825736095965103,0.9825753871230645,0.9861846571622539,1.0075850043591978,0.9774336283185842
373,19.815999999999804,0.9403170028818444,0.8986041439476553,0.9255256723716381,0.9210115410726409,0.9901482127288579,0.9420353982300885
374,19.86999999999989,0.8346493756003843,0.7699236641221374,0.8195762021189894,0.8266463000678888,0.9413251961639059,0.9163716814159293
375,19.922999999999774,0.7040057636887609,0.6270665212649946,0.692436837815811,0.7302443991853361,0.8907585004359198,0.8809734513274337
376,19.976000000000113,0.5781652257444765,0.4787568157033806,0.5726324368378157,0.6311269517990497,0.8497820401046208,0.8765486725663717
377,20.029999999999745,0.4724975984630163,0.3784296619411123,0.46668296658516706,0.5720638153428378,0.8105492589363557,0.8712389380530974
378,20.08199999999988,0.4167819404418828,0.2922791712104689,0.3933333333333333,0.5184317718940937,0.8070619006102877,0.8774336283185841
379,20.134999999999764,0.38412103746397697,0.2704689203925845,0.3623634881825591,0.5157162253903598,0.8079337401918046,0.8809734513274337
380,20.188000000000102,0.3802785782901057,0.2682878953107961,0.36073349633251833,0.5184317718940937,0.8140366172624237,0.881858407079646
381,20.23700000000008,0.38316042267050915,0.27264994547437293,0.36399348003259985,0.5211473183978276,0.8149084568439406,0.8800884955752213
382,20.295000000000073,0.38892411143131606,0.27701199563794987,0.3721434392828036,0.5245417515274949,0.8157802964254577,0.8783185840707965
383,20.346999999999753,0.40045148895292987,0.2944601962922574,0.38681336593317034,0.5367617107942974,0.8183958151700087,0.8623893805309735
384,20.40000000000009,0.44175792507204614,0.3849727371864776,0.4137082314588427,0.5958248472505092,0.8175239755884917,0.8668141592920354
385,20.45699999999988,0.5724015369836695,0.555092693565976,0.5783374083129584,0.7037678207739309,0.8323452484742807,0.9004424778761062
386,20.510999999999967,0.7212968299711815,0.7186695747001091,0.7168867155664223,0.8144263408010862,0.8802964254577158,0.929646017699115
387,20.56399999999985,0.8490585975024016,0.8626172300981461,0.8497310513447434,0.9101493550577054,0.9299912816041848,0.9818584070796461
388,20.615999999999985,0.9518443804034582,0.9422246455834242,0.9516055419722902,0.9753224711473184,0.9849171752397559,0.9960176991150443
389,20.670000000000073,0.9825840537944284,0.9836641221374045,0.985835370823146,0.9950101832993891,1.001482127288579,0.9977876106194691
390,20.722999999999956,0.9931508165225744,0.9912977099236642,0.9923553382233088,0.9984046164290564,1.0032258064516129,0.9960176991150443
391,20.77599999999984,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9977257298031229,1.001482127288579,0.9933628318584071
392,20.829999999999927,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
393,20.878999999999905,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
394,20.93600000000015,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
395,20.989000000000033,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
396,21.04300000000012,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
397,21.092999999999847,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
398,21.14599999999973,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
399,21.199999999999818,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
400,21.253999999999905,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
401,21.304000000000087,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
402,21.35699999999997,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9915929203539824
403,21.411000000000058,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
404,21.462999999999738,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
405,21.516000000000076,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
406,21.570000000000164,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
407,21.623999999999796,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
408,21.677000000000135,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
409,21.730000000000018,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
410,21.7829999999999,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
411,21.83699999999999,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
412,21.889000000000124,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
413,21.942000000000007,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
414,21.994000000000142,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9915929203539824
415,22.048999999999978,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
416,22.10199999999986,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
417,22.15599999999995,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
418,22.208000000000084,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
419,22.261999999999716,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
420,22.315000000000055,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
421,22.367999999999938,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
422,22.422000000000025,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
423,22.47699999999986,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
424,22.52599999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
425,22.578999999999724,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
426,22.632000000000062,0.9941114313160422,0.9923882224645584,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
427,22.686999999999898,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
428,22.73999999999978,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
429,22.79399999999987,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
430,22.842999999999847,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
431,22.90099999999984,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9915929203539824
432,22.953999999999724,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
433,23.00799999999981,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
434,23.05899999999974,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
435,23.11299999999983,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
436,23.166999999999916,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
437,23.21900000000005,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
438,23.27300000000014,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
439,23.32699999999977,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
440,23.38000000000011,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
441,23.432999999999993,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
442,23.485999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
443,23.539999999999964,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.001482127288579,0.9924778761061948
444,23.5920000000001,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.9984046164290564,1.000610287707062,0.9969026548672567
445,23.644999999999982,0.9931508165225744,0.9923882224645584,0.988280358598207,0.9970468431771895,1.004969485614647,1.002212389380531
446,23.697999999999865,0.9854658981748319,0.9771210468920393,0.9744254278728606,0.9705702647657841,1.010200523103749,0.9641592920353983
447,23.751999999999953,0.8970893371757924,0.8440785169029443,0.8644009779951101,0.864663951120163,0.9622493461203139,0.9216814159292036
448,23.80699999999979,0.7328242074927953,0.6586913849509268,0.7071067644661777,0.7411065852002716,0.8750653879686138,0.8836283185840709
449,23.85699999999997,0.585850144092219,0.48639040348964013,0.5726324368378157,0.6318058384249831,0.8523975588491717,0.8783185840707965
450,23.909999999999854,0.46865513928914504,0.37297709923664124,0.46097799511002446,0.5693482688391039,0.8131647776809067,0.874778761061947
451,23.96199999999999,0.4100576368876081,0.28355507088331516,0.38599837000814996,0.5177528852681602,0.8105492589363557,0.8809734513274337
452,24.016999999999825,0.3793179634966379,0.2650163576881134,0.36073349633251833,0.5163951120162933,0.8166521360069747,0.8845132743362832
453,24.06899999999996,0.37547550432276655,0.2650163576881134,0.3615484922575387,0.5191106585200271,0.8192676547515257,0.8845132743362832
454,24.121000000000095,0.38219980787704133,0.2781025081788441,0.37377343113284434,0.5286150712830957,0.8227550130775937,0.8597345132743364
455,24.173999999999978,0.4215850144092219,0.37515812431842965,0.4234881825590872,0.5876782077393076,0.8149084568439406,0.8659292035398231
456,24.230000000000018,0.5416618635926993,0.5267393675027263,0.5506275468622657,0.6854378818737271,0.8471665213600698,0.8951327433628319
457,24.279999999999745,0.6867146974063401,0.6859541984732824,0.6785819070904646,0.787949762389681,0.8698343504795117,0.9207964601769912
458,24.333000000000084,0.809673390970221,0.82226826608506,0.8024612876935615,0.8782416836388324,0.9195292066259808,0.9685840707964603
459,24.385999999999967,0.9124591738712777,0.9127808069792802,0.9084107579462102,0.9495247793618466,0.9517872711421098,0.9898230088495575
460,24.440000000000055,0.9652929875120078,0.9596728462377317,0.9638304808475957,0.9787169042769858,0.9988666085440279,1.002212389380531
461,24.491999999999734,0.9854658981748319,0.9847546346782987,0.985835370823146,0.9956890699253225,1.00409764603313,0.9969026548672567
462,24.54599999999982,0.9931508165225744,0.9912977099236642,0.9923553382233088,0.9997623896809233,1.00409764603313,0.9977876106194691
463,24.59900000000016,0.9950720461095102,0.9934787350054526,0.9931703341483293,0.9984046164290564,1.001482127288579,0.9951327433628319
464,24.652999999999793,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9924778761061948
465,24.703999999999724,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
466,24.75799999999981,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
467,24.81100000000015,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
468,24.865999999999985,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
469,24.91899999999987,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9915929203539824
470,24.971999999999753,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
471,25.02500000000009,0.9941114313160422,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
472,25.077999999999975,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9915929203539824
473,25.130999999999858,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
474,25.18399999999974,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
475,25.23700000000008,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
476,25.290999999999713,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
477,25.3449999999998,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
478,25.398999999999887,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
479,25.45199999999977,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
480,25.507000000000062,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9933628318584071
481,25.559999999999945,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9984046164290564,1.000610287707062,0.9969026548672567
482,25.61299999999983,0.9931508165225744,0.9923882224645584,0.9890953545232273,0.9984046164290564,1.00409764603313,0.9995575221238938
483,25.665999999999713,0.9893083573487031,0.9880261723009816,0.9842053789731051,0.996367956551256,1.00409764603313,0.9986725663716814
484,25.7199999999998,0.9768203650336216,0.9509487459105779,0.9670904645476772,0.9603869653767821,1.010200523103749,0.9615044247787611
485,25.773999999999887,0.9018924111431317,0.8484405670665212,0.8872208638956804,0.886388323150034,0.9692240627724499,0.9287610619469027
486,25.82699999999977,0.7875792507204611,0.7186695747001091,0.7788264058679706,0.7947386286490157,0.9238884045335658,0.9030973451327434
487,25.878999999999905,0.6675024015369837,0.5823555070883315,0.6606519967400164,0.7051255940257978,0.8785527462946817,0.8756637168141593
488,25.934999999999945,0.5522286263208454,0.4493129770992366,0.5506275468622657,0.6155125594025798,0.8192676547515257,0.8800884955752213
489,25.985999999999876,0.4609702209414025,0.3631624863685932,0.45690301548492257,0.5652749490835031,0.8096774193548387,0.8738938053097346
490,26.03800000000001,0.4090970220941403,0.2813740458015267,0.3876283618581907,0.5157162253903598,0.8079337401918046,0.8783185840707965
491,26.0920000000001,0.37643611911623437,0.26174482006543076,0.3574735126324368,0.511642905634759,0.8122929380993897,0.881858407079646
492,26.143999999999778,0.37067243035542746,0.25956379498364235,0.35584352078239606,0.5136795655125594,0.8140366172624237,0.8809734513274337
493,26.197000000000116,0.3735542747358309,0.2682878953107961,0.36399348003259985,0.5211473183978276,0.8149084568439406,0.8738938053097346
494,26.25,0.3908453410182517,0.307546346782988,0.38273838630806845,0.5415139171758316,0.8175239755884917,0.8588495575221239
495,26.304000000000087,0.47730067243035545,0.4536750272628135,0.48950285248573755,0.6372369314324509,0.8271142109851787,0.8809734513274337
496,26.355000000000018,0.6146685878962537,0.6107088331515813,0.6182722086389567,0.7397488119484047,0.8462946817785527,0.9154867256637168
497,26.409000000000106,0.7549183477425552,0.7611995637949835,0.7551915240423799,0.841581805838425,0.8968613775065388,0.9464601769911505
498,26.462999999999738,0.8769164265129683,0.886608505997819,0.881515892420538,0.9325526137135098,0.9683522231909328,0.9871681415929204
499,26.51299999999992,0.9595292987512007,0.9509487459105779,0.9597555012224939,0.9766802443991853,0.9945074106364429,1.002212389380531
500,26.567000000000007,0.9854658981748319,0.9836641221374045,0.9874653626731866,0.9970468431771895,1.004969485614647,1.0039823008849558
501,26.61999999999989,0.9912295869356389,0.99020719738277,0.9890953545232273,0.9997623896809233,1.0075850043591978,1.0066371681415929
502,26.673999999999978,0.9864265129682996,0.9814830970556161,0.9801303993480033,0.9800746775288527,1.00409764603313,0.9712389380530974
503,26.72400000000016,0.9191834774255523,0.8702508178844057,0.8912958435207825,0.8904616429056348,0.9744551002615518,0.9287610619469027
504,26.777000000000044,0.7798943323727185,0.7099454743729552,0.760081499592502,0.7811608961303462,0.9186573670444638,0.9013274336283186
505,26.83100000000013,0.6434870317002881,0.555092693565976,0.6296821515892421,0.6813645621181263,0.8724498692240628,0.8730088495575221
506,26.885999999999967,0.5186071085494717,0.42314067611777534,0.512322738386308,0.5978615071283097,0.8271142109851787,0.8783185840707965
507,26.93899999999985,0.44079731027857827,0.33044711014176664,0.4300081499592502,0.5442294636795655,0.8122929380993897,0.8738938053097346
508,26.990999999999985,0.39372718539865514,0.2748309705561614,0.36969845150774244,0.5163951120162933,0.8088055797733217,0.8809734513274337
509,27.04599999999982,0.37739673390970224,0.2650163576881134,0.3591035044824776,0.5170739986422268,0.8166521360069747,0.8836283185840709
510,27.0949999999998,0.37547550432276655,0.2650163576881134,0.36073349633251833,0.5177528852681602,0.8175239755884917,0.8809734513274337
511,27.14800000000014,0.37835734870317006,0.27264994547437293,0.3680684596577017,0.5252206381534283,0.8175239755884917,0.8774336283185841
512,27.20199999999977,0.39468780019212296,0.30536532170119957,0.3843683781581092,0.5401561439239647,0.8227550130775937,0.8588495575221239
513,27.255999999999858,0.4705763688760807,0.4416793893129771,0.4789079054604727,0.6297691785471826,0.8105492589363557,0.8774336283185841
514,27.307999999999993,0.6041018251681076,0.5965321701199564,0.6044172779136103,0.7295655125594026,0.8428073234524848,0.9119469026548673
515,27.360999999999876,0.7376272814601346,0.7415703380588876,0.7299266503667481,0.8239307535641548,0.8898866608544028,0.9331858407079646
516,27.41399999999976,0.8500192122958694,0.8647982551799345,0.8415810920945395,0.9060760353021046,0.9299912816041848,0.9809734513274336
517,27.4670000000001,0.9403170028818444,0.9324100327153761,0.9328606356968214,0.9637813985064495,0.9744551002615518,0.9907079646017699
518,27.519999999999982,0.9720172910662823,0.9694874591057798,0.9719804400977996,0.9868635437881874,1.001482127288579,1.000442477876106
519,27.572999999999865,0.9883477425552354,0.9858451472191929,0.9890953545232273,0.9977257298031229,1.00409764603313,0.9995575221238938
520,27.626999999999953,0.9941114313160422,0.9912977099236642,0.9923553382233088,0.9977257298031229,1.0032258064516129,0.9960176991150443
521,27.679999999999836,0.9941114313160422,0.9923882224645584,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9942477876106195
522,27.73299999999972,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9924778761061948
523,27.786999999999807,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
524,27.83699999999999,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
525,27.891999999999825,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
526,27.94399999999996,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9915929203539824
527,27.996999999999844,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
528,28.049999999999727,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
529,28.103999999999814,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
530,28.157000000000153,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
531,28.210000000000036,0.9950720461095102,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
532,28.26299999999992,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
533,28.315999999999804,0.9941114313160422,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9915929203539824
534,28.369000000000142,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9979947689625108,0.9915929203539824
535,28.422000000000025,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
536,28.47499999999991,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
537,28.527000000000044,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9915929203539824
538,28.58199999999988,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
539,28.634999999999764,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
540,28.68600000000015,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
541,28.739000000000033,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9907079646017699
542,28.79399999999987,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9915929203539824
543,28.846999999999753,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9915929203539824
544,28.90000000000009,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
545,28.952999999999975,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
546,29.007000000000062,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
547,29.06100000000015,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
548,29.110999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
549,29.16399999999976,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9915929203539824
550,29.217999999999847,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
551,29.27300000000014,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
552,29.32400000000007,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
553,29.376999999999953,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
554,29.43199999999979,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
555,29.483999999999924,0.9960326609029779,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
556,29.53800000000001,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9915929203539824
557,29.590999999999894,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9924778761061948
558,29.64599999999973,0.9941114313160422,0.9923882224645584,0.9907253463732681,0.9977257298031229,1.0032258064516129,0.9969026548672567
559,29.699999999999818,0.9931508165225744,0.9923882224645584,0.988280358598207,0.996367956551256,1.00409764603313,1.0013274336283187
560,29.753000000000156,0.9883477425552354,0.9847546346782987,0.9817603911980439,0.9909368635437882,1.006713164777681,0.9845132743362832
561,29.80600000000004,0.958568683957733,0.9225954198473283,0.9475305623471884,0.9400203665987781,1.001482127288579,0.9517699115044248
562,29.860000000000127,0.8721133525456293,0.8124536532170119,0.8619559902200489,0.8619484046164291,0.9561464690496948,0.9216814159292036
563,29.91399999999976,0.7539577329490874,0.6805016357688114,0.7478565607171963,0.7716564833672777,0.9116826503923278,0.8977876106194691
564,29.9670000000001,0.6396445725264168,0.5496401308615049,0.633757131214344,0.6840801086218602,0.8724498692240628,0.8721238938053097
565,30.018999999999778,0.527252641690682,0.4275027262813522,0.5261776691116544,0.601255940257977,0.8297297297297297,0.8792035398230089
566,30.07400000000007,0.44752161383285305,0.3435332606324973,0.4422330888345558,0.5544127630685676,0.8088055797733217,0.8712389380530974
567,30.12599999999975,0.40045148895292987,0.2748309705561614,0.37703341483292585,0.5130006788866259,0.8070619006102877,0.8783185840707965
568,30.177999999999884,0.37451488952929873,0.26065430752453655,0.35584352078239606,0.5123217922606925,0.8105492589363557,0.8809734513274337
569,30.230999999999767,0.37067243035542746,0.26065430752453655,0.3582885085574572,0.5150373387644264,0.8149084568439406,0.8809734513274337
570,30.284999999999854,0.37835734870317006,0.2759214830970556,0.3705134474327628,0.5245417515274949,0.8175239755884917,0.8553097345132744
571,30.335000000000036,0.4167819404418828,0.371886586695747,0.4145232273838631,0.5795315682281059,0.8105492589363557,0.8632743362831858
572,30.38799999999992,0.527252641690682,0.510381679389313,0.505802770986145,0.6732179226069247,0.8236268526591107,0.8924778761061948
573,30.445000000000164,0.6646205571565802,0.6652344601962923,0.6573920130399349,0.7709775967413443,0.8637314734088928,0.9190265486725664
574,30.498999999999796,0.7904610951008646,0.8004580152671756,0.7804563977180115,0.8619484046164291,0.9090671316477767,0.9561946902654868
575,30.552000000000135,0.8903650336215179,0.8942420937840785,0.8839608801955989,0.9339103869653769,0.9430688753269398,0.9871681415929204
576,30.605000000000018,0.9566474543707972,0.9476772082878953,0.9532355338223308,0.9773591310251188,0.9918918918918919,0.9960176991150443
577,30.657000000000153,0.9806628242074928,0.9825736095965103,0.9801303993480033,0.9943312966734555,1.001482127288579,0.9977876106194691
578,30.710000000000036,0.9912295869356389,0.9880261723009816,0.9907253463732681,0.9984046164290564,1.00409764603313,0.9977876106194691
579,30.76299999999992,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9951327433628319
580,30.817000000000007,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,0.9997384481255449,0.9924778761061948
581,30.866999999999734,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9915929203539824
582,30.922000000000025,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9898230088495575
583,30.97499999999991,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
584,31.027999999999793,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
585,31.08100000000013,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
586,31.135999999999967,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
587,31.18899999999985,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
588,31.242999999999938,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
589,31.295000000000073,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
590,31.347999999999956,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
591,31.402000000000044,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
592,31.452999999999975,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
593,31.505999999999858,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
594,31.55600000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9956890699253225,0.9988666085440279,0.9907079646017699
595,31.610000000000127,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
596,31.66399999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
597,31.713999999999942,0.9969932756964457,0.995659760087241,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
598,31.766999999999825,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
599,31.820999999999913,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
600,31.87599999999975,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
601,31.92599999999993,0.9998751200768492,0.9967502726281352,0.9923553382233088,0.9956890699253225,0.9979947689625108,0.9907079646017699
602,31.978000000000065,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9979947689625108,0.9907079646017699
603,32.0329999999999,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
604,32.08699999999999,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
605,32.136999999999716,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
606,32.190000000000055,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
607,32.24499999999989,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
608,32.297999999999774,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
609,32.35100000000011,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
610,32.403999999999996,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
611,32.458000000000084,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9898230088495575
612,32.51099999999997,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
613,32.565000000000055,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9956890699253225,0.9997384481255449,0.9907079646017699
614,32.61799999999994,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
615,32.672000000000025,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
616,32.72499999999991,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
617,32.777000000000044,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
618,32.82899999999972,0.9969932756964457,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
619,32.88299999999981,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
620,32.93600000000015,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
621,32.98999999999978,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
622,33.04300000000012,0.9969932756964457,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
623,33.09699999999975,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
624,33.15099999999984,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
625,33.20399999999972,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
626,33.25599999999986,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9956890699253225,1.000610287707062,0.9907079646017699
627,33.309999999999945,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9898230088495575
628,33.36299999999983,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
629,33.41599999999971,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.9970468431771895,0.9997384481255449,0.9907079646017699
630,33.471000000000004,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
631,33.521999999999935,0.9969932756964457,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
632,33.57499999999982,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9898230088495575
633,33.628000000000156,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
634,33.68199999999979,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
635,33.735999999999876,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
636,33.78899999999976,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
637,33.840999999999894,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
638,33.89399999999978,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
639,33.947999999999865,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
640,34.00099999999975,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
641,34.05600000000004,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
642,34.108999999999924,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
643,34.16399999999976,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
644,34.2170000000001,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
645,34.271999999999935,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
646,34.32099999999991,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.9970468431771895,0.9988666085440279,0.9907079646017699
647,34.37599999999975,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
648,34.42900000000009,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
649,34.48299999999972,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9907079646017699
650,34.534000000000106,0.9969932756964457,0.9945692475463468,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9907079646017699
651,34.58799999999974,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
652,34.63999999999987,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9988666085440279,0.9907079646017699
653,34.69399999999996,0.9960326609029779,0.9923882224645584,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
654,34.746999999999844,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,1.000610287707062,0.9915929203539824
655,34.79999999999973,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9933628318584071
656,34.853999999999814,0.9960326609029779,0.9934787350054526,0.9907253463732681,0.9970468431771895,1.0032258064516129,0.9977876106194691
657,34.9079999999999,0.9921902017291067,0.99020719738277,0.9850203748981254,0.9956890699253225,1.004969485614647,0.9969026548672567
658,34.960999999999785,0.968174831892411,0.9367720828789532,0.9459005704971475,0.9386625933469112,1.004969485614647,0.9491150442477877
659,35.01499999999987,0.8490585975024016,0.7862813522355507,0.8252811735941321,0.8307196198234895,0.9448125544899738,0.9172566371681417
660,35.067999999999756,0.7068876080691642,0.6281570338058888,0.6883618581907089,0.7275288526816022,0.8907585004359198,0.8809734513274337
661,35.121999999999844,0.5733621517771375,0.4722137404580153,0.5693724531377342,0.6284114052953157,0.8253705318221447,0.8792035398230089
662,35.172000000000025,0.46865513928914504,0.37406761177753545,0.4658679706601467,0.5720638153428378,0.8114210985178727,0.8756637168141593
663,35.22499999999991,0.4148607108549472,0.28791712104689204,0.39577832110839445,0.5197895451459607,0.8096774193548387,0.8783185840707965
664,35.278999999999996,0.3812391930835735,0.26610687022900764,0.3623634881825591,0.5157162253903598,0.8114210985178727,0.8809734513274337
665,35.33100000000013,0.37451488952929873,0.26719738276990185,0.3648084759576202,0.5218262050237611,0.8157802964254577,0.8800884955752213
666,35.38299999999981,0.38796349663784824,0.29773173391494,0.3786634066829666,0.536082824168364,0.8227550130775937,0.8579646017699115
667,35.4369999999999,0.4609702209414025,0.4318647764449291,0.46749796251018744,0.622980312287848,0.8079337401918046,0.8765486725663717
668,35.490999999999985,0.5887319884726225,0.5812649945474373,0.590562347188264,0.7180244399185336,0.8401918047079338,0.9084070796460177
669,35.54399999999987,0.724178674351585,0.7284841875681571,0.7177017114914426,0.8164630006788867,0.8837837837837837,0.9305309734513275
670,35.596000000000004,0.8413736791546589,0.8560741548527808,0.8326161369193155,0.8999660556687034,0.9291194420226678,0.9774336283185842
671,35.64899999999989,0.9345533141210374,0.9280479825517993,0.9304156479217605,0.9610658520027155,0.9709677419354839,0.9898230088495575
672,35.70199999999977,0.9729779058597503,0.970577971646674,0.9736104319478402,0.9889002036659879,1.001482127288579,0.9986725663716814
673,35.753000000000156,0.9893083573487031,0.9869356597600873,0.9915403422982885,0.9984046164290564,1.002353966870096,0.9969026548672567
674,35.80600000000004,0.9950720461095102,0.9923882224645584,0.9923553382233088,0.9984046164290564,1.001482127288579,0.9942477876106195
675,35.858999999999924,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9977257298031229,1.000610287707062,0.9915929203539824
676,35.91399999999976,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
677,35.9670000000001,0.9960326609029779,0.9945692475463468,0.9915403422982885,0.9970468431771895,1.000610287707062,0.9907079646017699
678,36.01999999999998,0.9960326609029779,0.9934787350054526,0.9915403422982885,0.996367956551256,0.9997384481255449,0.9907079646017699
679,36.072000000000116,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
680,36.12699999999995,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9997384481255449,0.9907079646017699
681,36.17900000000009,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
682,36.23099999999977,0.9950720461095102,0.9923882224645584,0.9915403422982885,0.996367956551256,0.9988666085440279,0.9898230088495575
683,36.284999999999854,0.9960326609029779,0.9945692475463468,0.9923553382233088,0.996367956551256,1.000610287707062,0.9907079646017699
684,36.33899999999994,0.9969932756964457,0.9945692475463468,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
685,36.391999999999825,0.9950720461095102,0.9934787350054526,0.9915403422982885,0.996367956551256,1.000610287707062,0.9907079646017699
686,36.445000000000164,0.9950720461095102,0.9934787350054526,0.9923553382233088,0.9970468431771895,0.9997384481255449,0.9907079646017699
687,36.496999999999844,0.9950720461095102,0.9945692475463468,0.9923553382233088,0.996367956551256,0.9988666085440279,0.9915929203539824
688,36.552000000000135,0.9960326609029779,0.9934787350054526,0.9923553382233088,0.9970468431771895,1.000610287707062,0.9942477876106195
689,36.60500000000002,0.9960326609029779,0.9945692475463468,0.9907253463732681,0.9977257298031229,1.0032258064516129,0.9960176991150443
690,36.6579999999999,0.9941114313160422,0.9934787350054526,0.988280358598207,0.9970468431771895,1.0032258064516129,1.0013274336283187


==> v1b - arxiv/figures/data/DropletSizeColour.csv <==
nr,time,violet,blue,green,yellow,orange,red
0,0.0,879.0,829.0,1083.0,1307.0,944.0,980.0
1,0.3190000000000026,880.0,829.0,1083.0,1308.0,943.0,981.0
2,0.5300000000000011,880.0,829.0,1083.0,1309.0,944.0,981.0
3,0.7409999999999997,879.0,829.0,1083.0,1308.0,943.0,981.0
4,0.8999999999999915,879.0,829.0,1083.0,1308.0,943.0,981.0
5,1.0619999999999976,880.0,829.0,1083.0,1308.0,943.0,981.0
6,1.269999999999996,881.0,831.0,1083.0,1309.0,943.0,981.0
7,1.429000000000002,880.0,829.0,1083.0,1308.0,944.0,981.0
8,1.5889999999999986,880.0,829.0,1082.0,1308.0,944.0,981.0
9,1.801000000000002,881.0,830.0,1083.0,1308.0,945.0,981.0
10,1.9629999999999939,880.0,830.0,1083.0,1308.0,944.0,981.0
11,2.1239999999999952,879.0,829.0,1083.0,1309.0,944.0,981.0
12,2.3329999999999984,880.0,830.0,1084.0,1308.0,945.0,982.0
13,2.492999999999995,880.0,830.0,1084.0,1308.0,944.0,981.0
14,2.706000000000003,881.0,831.0,1083.0,1309.0,944.0,981.0
15,2.917999999999992,880.0,830.0,1083.0,1308.0,944.0,981.0
16,3.0759999999999934,880.0,829.0,1083.0,1307.0,944.0,981.0
17,3.23599999999999,880.0,829.0,1083.0,1307.0,944.0,981.0
18,3.451999999999998,881.0,830.0,1084.0,1308.0,944.0,981.0
19,3.6119999999999948,881.0,830.0,1083.0,1309.0,944.0,981.0
20,3.8259999999999934,880.0,830.0,1084.0,1309.0,944.0,982.0
21,3.9839999999999947,880.0,830.0,1083.0,1309.0,944.0,981.0
22,4.197999999999993,881.0,830.0,1084.0,1309.0,944.0,981.0
23,4.408000000000001,880.0,830.0,1084.0,1310.0,944.0,982.0
24,4.567999999999998,881.0,830.0,1084.0,1309.0,944.0,982.0
25,4.728999999999999,881.0,830.0,1085.0,1309.0,945.0,982.0
26,4.887999999999991,881.0,830.0,1084.0,1308.0,945.0,982.0
27,5.155999999999992,881.0,831.0,1084.0,1309.0,944.0,982.0
28,5.369,881.0,831.0,1084.0,1309.0,944.0,982.0
29,5.527999999999992,881.0,830.0,1084.0,1309.0,945.0,981.0
30,5.739999999999995,881.0,830.0,1084.0,1309.0,945.0,982.0
31,5.951999999999998,881.0,830.0,1084.0,1309.0,945.0,982.0
32,6.1640000000000015,880.0,830.0,1084.0,1310.0,945.0,982.0
33,6.322999999999993,881.0,831.0,1084.0,1308.0,945.0,982.0
34,6.537999999999997,880.0,829.0,1083.0,1310.0,944.0,983.0
35,6.748999999999995,880.0,829.0,1083.0,1310.0,946.0,986.0
36,6.962000000000003,876.0,826.0,1076.0,1307.0,949.0,989.0
37,7.170999999999992,837.0,800.0,995.0,1250.0,938.0,977.0
38,7.3799999999999955,672.0,666.0,758.0,1051.0,858.0,942.0
39,7.5930000000000035,386.0,428.0,513.0,809.0,752.0,874.0
40,7.750999999999991,260.0,305.0,475.0,746.0,755.0,858.0
41,7.909999999999997,294.0,329.0,522.0,791.0,781.0,879.0
42,8.120999999999995,342.0,377.0,561.0,829.0,798.0,894.0
43,8.334000000000003,346.0,386.0,559.0,831.0,799.0,895.0
44,8.542999999999992,337.0,377.0,548.0,822.0,796.0,894.0
45,8.754999999999995,328.0,370.0,542.0,817.0,790.0,891.0
46,8.917000000000002,327.0,369.0,556.0,822.0,786.0,889.0
47,9.128,399.0,419.0,683.0,904.0,798.0,887.0
48,9.343000000000004,644.0,606.0,923.0,1133.0,886.0,935.0
49,9.552999999999997,824.0,768.0,1064.0,1276.0,929.0,971.0
50,9.765,882.0,832.0,1087.0,1315.0,951.0,990.0
51,9.97699999999999,885.0,836.0,1090.0,1317.0,950.0,990.0
52,10.188999999999993,881.0,833.0,1084.0,1314.0,953.0,996.0
53,10.349999999999994,861.0,821.0,1023.0,1275.0,941.0,989.0
54,10.560999999999993,672.0,672.0,748.0,1046.0,856.0,939.0
55,10.774000000000001,306.0,366.0,423.0,733.0,738.0,860.0
56,10.986999999999995,180.0,221.0,359.0,662.0,735.0,860.0
57,11.198999999999998,173.0,215.0,354.0,657.0,732.0,858.0
58,11.411000000000001,173.0,215.0,354.0,657.0,731.0,856.0
59,11.570999999999998,174.0,215.0,354.0,657.0,728.0,856.0
60,11.783999999999992,174.0,216.0,355.0,658.0,729.0,859.0
61,11.99499999999999,176.0,217.0,357.0,659.0,729.0,859.0
62,12.204999999999998,178.0,219.0,358.0,661.0,730.0,860.0
63,12.417000000000002,180.0,221.0,361.0,662.0,730.0,859.0
64,12.628,181.0,222.0,362.0,662.0,729.0,861.0
65,12.784999999999997,182.0,223.0,362.0,663.0,727.0,862.0
66,12.945999999999998,183.0,224.0,361.0,663.0,726.0,862.0
67,13.156999999999996,185.0,226.0,364.0,665.0,725.0,861.0
68,13.36699999999999,196.0,234.0,383.0,683.0,737.0,871.0
69,13.578999999999994,265.0,293.0,481.0,750.0,751.0,856.0
70,13.789999999999992,458.0,469.0,770.0,976.0,824.0,877.0
71,14.001999999999995,731.0,671.0,985.0,1191.0,895.0,948.0
72,14.210999999999999,871.0,820.0,1071.0,1296.0,941.0,978.0
73,14.424999999999997,869.0,819.0,1071.0,1295.0,937.0,974.0
74,14.637,869.0,819.0,1072.0,1295.0,937.0,973.0
75,14.795999999999992,869.0,818.0,1072.0,1295.0,937.0,973.0
76,15.007999999999996,869.0,819.0,1073.0,1295.0,937.0,973.0
77,15.221999999999994,870.0,820.0,1074.0,1296.0,936.0,973.0
78,15.435000000000002,869.0,819.0,1073.0,1295.0,937.0,973.0
79,15.643999999999991,869.0,819.0,1073.0,1296.0,936.0,973.0
80,15.804999999999993,870.0,819.0,1072.0,1295.0,937.0,973.0
81,16.021,870.0,820.0,1073.0,1296.0,936.0,973.0
82,16.233999999999995,870.0,820.0,1073.0,1296.0,936.0,973.0
83,16.444999999999993,870.0,820.0,1073.0,1295.0,936.0,973.0
84,16.65599999999999,870.0,820.0,1072.0,1295.0,936.0,973.0
85,16.86999999999999,870.0,820.0,1073.0,1296.0,936.0,974.0
86,17.078999999999994,870.0,821.0,1073.0,1295.0,936.0,975.0
87,17.239999999999995,870.0,819.0,1073.0,1296.0,937.0,973.0
88,17.456000000000003,870.0,820.0,1073.0,1296.0,937.0,974.0
89,17.67,870.0,819.0,1073.0,1296.0,936.0,974.0
90,17.88199999999999,871.0,820.0,1075.0,1298.0,937.0,975.0
91,18.096000000000004,871.0,821.0,1075.0,1297.0,937.0,975.0
92,18.307999999999993,871.0,821.0,1074.0,1297.0,938.0,975.0
93,18.524,871.0,821.0,1075.0,1297.0,938.0,975.0
94,18.73899999999999,871.0,821.0,1075.0,1297.0,937.0,975.0
95,18.950999999999993,872.0,822.0,1075.0,1298.0,938.0,975.0
96,19.164,871.0,821.0,1074.0,1298.0,937.0,975.0
97,19.376999999999995,871.0,821.0,1075.0,1298.0,938.0,975.0
98,19.587000000000003,872.0,821.0,1076.0,1298.0,939.0,975.0
99,19.796999999999997,871.0,822.0,1075.0,1298.0,938.0,976.0
100,19.95899999999999,872.0,822.0,1074.0,1298.0,938.0,975.0
101,20.172999999999988,872.0,821.0,1075.0,1298.0,939.0,977.0
102,20.38600000000001,870.0,819.0,1074.0,1299.0,941.0,981.0
103,20.599000000000004,859.0,811.0,1032.0,1283.0,938.0,984.0
104,20.813000000000002,744.0,721.0,834.0,1129.0,881.0,953.0
105,21.023999999999987,418.0,457.0,512.0,818.0,761.0,868.0
106,21.237999999999985,194.0,233.0,376.0,677.0,746.0,865.0
107,21.397000000000006,198.0,235.0,386.0,687.0,755.0,876.0
108,21.608999999999995,239.0,275.0,457.0,740.0,768.0,879.0
109,21.817999999999998,318.0,353.0,536.0,810.0,789.0,890.0
110,22.031999999999996,358.0,397.0,577.0,850.0,804.0,898.0
111,22.24300000000001,413.0,434.0,688.0,920.0,803.0,901.0
112,22.456000000000003,740.0,699.0,1010.0,1217.0,902.0,950.0
113,22.668999999999997,870.0,821.0,1076.0,1300.0,941.0,980.0
114,22.88199999999999,873.0,822.0,1076.0,1300.0,941.0,978.0
115,23.092,873.0,823.0,1076.0,1300.0,940.0,978.0
116,23.302999999999983,872.0,822.0,1077.0,1301.0,939.0,978.0
117,23.51700000000001,872.0,822.0,1076.0,1301.0,939.0,979.0
118,23.730000000000004,867.0,817.0,1068.0,1297.0,945.0,985.0
119,23.942999999999998,812.0,773.0,951.0,1220.0,911.0,973.0
120,24.15599999999999,556.0,575.0,648.0,944.0,810.0,902.0
121,24.367000000000004,246.0,306.0,394.0,697.0,724.0,848.0
122,24.57799999999999,185.0,223.0,364.0,665.0,733.0,863.0
123,24.790999999999983,184.0,223.0,365.0,667.0,733.0,863.0
124,25.001999999999995,188.0,228.0,370.0,672.0,736.0,867.0
125,25.21499999999999,191.0,231.0,375.0,675.0,738.0,868.0
126,25.426000000000002,195.0,235.0,379.0,679.0,739.0,869.0
127,25.635000000000005,203.0,241.0,388.0,687.0,744.0,873.0
128,25.795,218.0,254.0,420.0,710.0,751.0,878.0
129,26.005999999999986,265.0,299.0,477.0,763.0,772.0,884.0
130,26.217,303.0,340.0,512.0,794.0,779.0,887.0
131,26.427999999999983,330.0,365.0,541.0,819.0,790.0,891.0
132,26.64,369.0,402.0,597.0,853.0,780.0,876.0
133,26.85000000000001,676.0,639.0,950.0,1157.0,879.0,931.0
134,27.064999999999984,857.0,807.0,1059.0,1283.0,930.0,966.0
135,27.275999999999996,858.0,809.0,1061.0,1282.0,930.0,964.0
136,27.485,859.0,809.0,1061.0,1282.0,930.0,966.0
137,27.697999999999993,859.0,810.0,1061.0,1283.0,930.0,966.0
138,27.91000000000001,858.0,809.0,1062.0,1283.0,931.0,967.0
139,28.120999999999995,861.0,811.0,1061.0,1284.0,928.0,967.0
140,28.33399999999999,858.0,810.0,1062.0,1284.0,932.0,969.0
141,28.547999999999988,807.0,770.0,931.0,1202.0,916.0,963.0
142,28.760000000000005,328.0,382.0,422.0,728.0,731.0,842.0
143,28.97500000000001,175.0,216.0,352.0,655.0,723.0,860.0
144,29.183999999999983,174.0,215.0,353.0,655.0,724.0,859.0
145,29.39399999999999,179.0,218.0,358.0,659.0,726.0,859.0
146,29.60600000000001,184.0,224.0,364.0,664.0,727.0,860.0
147,29.81599999999999,187.0,228.0,367.0,667.0,727.0,861.0
148,30.028000000000006,189.0,230.0,368.0,668.0,727.0,861.0
149,30.239999999999995,192.0,232.0,372.0,672.0,729.0,863.0
150,30.451999999999984,198.0,237.0,382.0,680.0,737.0,867.0
151,30.661999999999992,223.0,256.0,424.0,712.0,751.0,870.0
152,30.874999999999986,264.0,298.0,470.0,757.0,773.0,885.0
153,31.08399999999999,288.0,324.0,498.0,784.0,778.0,889.0
154,31.295,317.0,352.0,537.0,810.0,778.0,889.0
155,31.509,425.0,434.0,705.0,915.0,806.0,879.0
156,31.72099999999999,681.0,623.0,930.0,1140.0,882.0,938.0
157,31.929999999999993,870.0,816.0,1072.0,1300.0,943.0,987.0
158,32.141000000000005,873.0,823.0,1075.0,1300.0,941.0,977.0
159,32.352999999999994,873.0,823.0,1075.0,1300.0,940.0,976.0
160,32.56400000000001,873.0,823.0,1076.0,1299.0,939.0,976.0
161,32.777,873.0,823.0,1075.0,1299.0,940.0,977.0
162,32.98700000000001,872.0,822.0,1075.0,1298.0,939.0,976.0
163,33.19799999999999,874.0,823.0,1075.0,1299.0,939.0,977.0
164,33.41099999999999,873.0,823.0,1075.0,1299.0,940.0,978.0
165,33.62400000000001,873.0,823.0,1077.0,1299.0,940.0,977.0
166,33.83800000000001,873.0,823.0,1076.0,1300.0,940.0,977.0
167,34.051,873.0,823.0,1077.0,1300.0,940.0,977.0
168,34.261999999999986,873.0,823.0,1077.0,1300.0,940.0,977.0
169,34.469999999999985,872.0,822.0,1076.0,1301.0,940.0,979.0
170,34.68300000000001,872.0,821.0,1075.0,1300.0,944.0,983.0
171,34.894999999999996,853.0,810.0,1016.0,1267.0,934.0,983.0
172,35.106999999999985,710.0,699.0,792.0,1085.0,868.0,943.0
173,35.32000000000001,388.0,437.0,495.0,802.0,751.0,870.0
174,35.534000000000006,190.0,234.0,363.0,666.0,722.0,863.0
175,35.74900000000001,171.0,213.0,349.0,652.0,719.0,862.0
176,35.959999999999994,168.0,211.0,348.0,648.0,720.0,861.0
177,36.17,168.0,211.0,348.0,647.0,721.0,859.0
178,36.378,170.0,212.0,349.0,647.0,721.0,859.0
179,36.592,172.0,213.0,351.0,649.0,721.0,859.0
180,36.80299999999998,174.0,215.0,352.0,650.0,722.0,858.0
181,37.016000000000005,175.0,216.0,354.0,650.0,721.0,857.0
182,37.229,177.0,218.0,355.0,650.0,721.0,855.0
183,37.444,178.0,219.0,356.0,651.0,719.0,855.0
184,37.65499999999999,180.0,221.0,357.0,652.0,720.0,856.0
185,37.86399999999999,183.0,224.0,362.0,655.0,722.0,858.0
186,38.07600000000001,196.0,232.0,379.0,671.0,739.0,867.0
187,38.28599999999999,233.0,264.0,437.0,720.0,757.0,872.0
188,38.499999999999986,276.0,307.0,489.0,772.0,775.0,889.0
189,38.712,346.0,370.0,604.0,847.0,785.0,880.0
190,38.92299999999999,553.0,524.0,840.0,1041.0,844.0,896.0
191,39.136999999999986,789.0,728.0,1029.0,1244.0,917.0,964.0
192,39.35199999999999,873.0,824.0,1076.0,1303.0,943.0,982.0
193,39.56599999999999,873.0,824.0,1076.0,1302.0,941.0,978.0
194,39.77499999999999,873.0,824.0,1076.0,1301.0,940.0,978.0
195,39.986000000000004,873.0,824.0,1077.0,1301.0,940.0,977.0
196,40.20399999999999,873.0,824.0,1077.0,1300.0,941.0,978.0
197,40.41699999999999,873.0,823.0,1076.0,1301.0,940.0,978.0
198,40.63000000000001,872.0,824.0,1077.0,1302.0,941.0,978.0
199,40.838999999999984,872.0,824.0,1078.0,1300.0,939.0,978.0
200,41.051,872.0,824.0,1077.0,1300.0,941.0,978.0
201,41.261999999999986,873.0,824.0,1076.0,1301.0,941.0,978.0
202,41.473,873.0,824.0,1077.0,1300.0,939.0,978.0
203,41.68599999999999,874.0,824.0,1078.0,1301.0,940.0,978.0
204,41.89999999999999,873.0,824.0,1076.0,1300.0,940.0,978.0
205,42.112999999999985,873.0,824.0,1077.0,1301.0,941.0,978.0
206,42.32299999999999,873.0,824.0,1078.0,1302.0,940.0,978.0
207,42.534000000000006,874.0,825.0,1078.0,1301.0,940.0,978.0
208,42.749999999999986,874.0,825.0,1077.0,1301.0,941.0,978.0
209,42.959999999999994,873.0,824.0,1077.0,1301.0,940.0,979.0
210,43.17100000000001,873.0,824.0,1078.0,1300.0,940.0,978.0
211,43.382999999999996,875.0,826.0,1078.0,1303.0,941.0,979.0
212,43.59400000000001,874.0,825.0,1078.0,1303.0,941.0,979.0
213,43.80200000000001,874.0,825.0,1079.0,1303.0,941.0,979.0
214,44.015,875.0,825.0,1079.0,1303.0,942.0,979.0
215,44.227999999999994,875.0,826.0,1078.0,1303.0,942.0,979.0
216,44.43900000000001,875.0,826.0,1079.0,1304.0,942.0,979.0
217,44.64999999999999,875.0,825.0,1080.0,1305.0,941.0,979.0
218,44.862999999999985,875.0,826.0,1078.0,1302.0,942.0,979.0
219,45.074,876.0,826.0,1079.0,1303.0,941.0,979.0
220,45.289,875.0,826.0,1079.0,1303.0,942.0,979.0
221,45.49900000000001,875.0,826.0,1079.0,1303.0,941.0,979.0
222,45.709999999999994,875.0,826.0,1079.0,1304.0,941.0,980.0
223,45.92100000000001,876.0,826.0,1080.0,1303.0,941.0,979.0
224,46.134,875.0,826.0,1079.0,1303.0,942.0,979.0
225,46.344999999999985,875.0,826.0,1078.0,1303.0,942.0,979.0
226,46.56099999999999,875.0,826.0,1079.0,1303.0,943.0,979.0
227,46.77300000000001,876.0,826.0,1080.0,1304.0,942.0,979.0
228,46.983999999999995,876.0,827.0,1079.0,1303.0,942.0,979.0
229,47.2,875.0,826.0,1079.0,1304.0,942.0,979.0
230,47.41199999999999,875.0,826.0,1079.0,1304.0,942.0,980.0
231,47.622,876.0,826.0,1079.0,1303.0,943.0,979.0
232,47.834999999999994,876.0,826.0,1079.0,1305.0,941.0,980.0
233,48.045,876.0,826.0,1079.0,1304.0,943.0,980.0
234,48.25699999999999,875.0,826.0,1080.0,1305.0,941.0,980.0
235,48.47099999999999,876.0,827.0,1079.0,1304.0,943.0,980.0
236,48.682,876.0,826.0,1080.0,1305.0,943.0,980.0
237,48.891000000000005,875.0,826.0,1080.0,1305.0,942.0,981.0
238,49.104,876.0,826.0,1080.0,1304.0,942.0,980.0
239,49.31699999999999,876.0,827.0,1081.0,1304.0,943.0,980.0
240,49.52999999999999,876.0,827.0,1080.0,1304.0,942.0,980.0
241,49.74499999999999,877.0,827.0,1080.0,1305.0,943.0,980.0
242,49.95700000000001,876.0,827.0,1080.0,1305.0,943.0,980.0
243,50.17,876.0,827.0,1081.0,1305.0,942.0,980.0
244,50.38199999999999,877.0,827.0,1081.0,1306.0,940.0,980.0
245,50.592,877.0,827.0,1081.0,1304.0,942.0,981.0
246,50.80499999999999,877.0,827.0,1080.0,1305.0,943.0,981.0
247,51.01700000000001,876.0,827.0,1081.0,1306.0,943.0,980.0
248,51.227999999999994,877.0,827.0,1080.0,1305.0,943.0,980.0
249,51.44099999999999,877.0,828.0,1080.0,1305.0,943.0,980.0
250,51.65400000000001,877.0,827.0,1080.0,1305.0,942.0,980.0
251,51.867000000000004,877.0,827.0,1080.0,1305.0,944.0,981.0
252,52.07799999999999,876.0,828.0,1080.0,1305.0,943.0,981.0


==> v1b - arxiv/figures/data/DropletSizeVoltage.csv <==
time,voltage
0.0,0.64
0.3190000000000026,0.64
0.5300000000000011,0.64
0.7409999999999997,0.64
0.8999999999999915,0.64
1.0619999999999976,0.65
1.269999999999996,0.65
1.429000000000002,0.64
1.5889999999999986,0.63
1.801000000000002,0.65
1.9629999999999939,0.65
2.1239999999999952,0.64
2.3329999999999984,0.64
2.492999999999995,0.62
2.706000000000003,0.98
2.917999999999992,2.24
3.0759999999999934,3.33
3.23599999999999,4.04
3.451999999999998,4.32
3.6119999999999948,4.43
3.8259999999999934,3.95
3.9839999999999947,3.29
4.197999999999993,1.8
4.408000000000001,0.73
4.567999999999998,0.65
4.728999999999999,0.64
4.887999999999991,0.64
5.155999999999992,0.63
5.369,1.21
5.527999999999992,2.4
5.739999999999995,3.65
5.951999999999998,4.4
6.1640000000000015,4.45
6.322999999999993,4.48
6.537999999999997,4.48
6.748999999999995,4.45
6.962000000000003,4.39
7.170999999999992,4.34
7.3799999999999955,4.27
7.5930000000000035,4.22
7.750999999999991,4.18
7.909999999999997,4.14
8.120999999999995,4.05
8.334000000000003,3.99
8.542999999999992,3.88
8.754999999999995,3.73
8.917000000000002,3.54
9.128,3.75
9.343000000000004,3.01
9.552999999999997,1.92
9.765,0.8
9.97699999999999,0.75
10.188999999999993,0.78
10.349999999999994,0.81
10.560999999999993,0.8
10.774000000000001,0.81
10.986999999999995,0.81
11.198999999999998,0.8
11.411000000000001,0.8
11.570999999999998,0.81
11.783999999999992,0.79
11.99499999999999,0.79
12.204999999999998,0.8
12.417000000000002,0.79
12.628,0.79
12.784999999999997,0.79
12.945999999999998,0.79
13.156999999999996,0.78
13.36699999999999,0.78
13.578999999999994,0.78
13.789999999999992,0.78
14.001999999999995,0.78
14.210999999999999,0.78
14.424999999999997,0.78
14.637,0.77
14.795999999999992,0.78
15.007999999999996,0.77
15.221999999999994,0.78
15.435000000000002,0.76
15.643999999999991,0.76
15.804999999999993,0.67
16.021,1.03
16.233999999999995,1.86
16.444999999999993,3.08
16.65599999999999,4.17
16.86999999999999,4.55
17.078999999999994,4.53
17.239999999999995,4.46
17.456000000000003,4.84
17.67,4.37
17.88199999999999,2.35
18.096000000000004,0.9
18.307999999999993,0.79
18.524,0.8
18.73899999999999,0.81
18.950999999999993,0.8
19.164,0.81
19.376999999999995,0.8
19.587000000000003,0.7
19.796999999999997,1.27
19.95899999999999,1.86
20.172999999999988,2.96
20.38600000000001,3.86
20.599000000000004,4.5
20.813000000000002,4.67
21.023999999999987,4.68
21.237999999999985,4.68
21.397000000000006,4.72
21.608999999999995,4.49
21.817999999999998,4.18
22.031999999999996,4.19
22.24300000000001,3.33
22.456000000000003,1.84
22.668999999999997,0.79
22.88199999999999,0.8
23.092,0.79
23.302999999999983,0.79
23.51700000000001,0.81
23.730000000000004,0.8
23.942999999999998,0.69
24.15599999999999,1.06
24.367000000000004,1.88
24.57799999999999,2.97
24.790999999999983,3.9
25.001999999999995,4.53
25.21499999999999,4.7
25.426000000000002,4.65
25.635000000000005,4.62
25.795,4.6
26.005999999999986,4.54
26.217,4.52
26.427999999999983,4.46
26.64,4.38
26.85000000000001,4.2
27.064999999999984,4.15
27.275999999999996,3.86
27.485,2.53
27.697999999999993,0.98
27.91000000000001,0.87
28.120999999999995,0.89
28.33399999999999,0.9
28.547999999999988,0.9
28.760000000000005,0.9
28.97500000000001,0.89
29.183999999999983,0.81
29.39399999999999,2.02
29.60600000000001,3.59
29.81599999999999,4.34
30.028000000000006,4.76
30.239999999999995,4.72
30.451999999999984,4.73
30.661999999999992,4.7
30.874999999999986,4.64
31.08399999999999,4.6
31.295,4.54
31.509,4.48
31.72099999999999,4.4
31.929999999999993,4.34
32.141000000000005,4.26
32.352999999999994,4.21
32.56400000000001,4.12
32.777,3.99
32.98700000000001,3.85
33.19799999999999,3.96
33.41099999999999,3.79
33.62400000000001,2.88
33.83800000000001,2.32
34.051,1.54
34.261999999999986,0.7
34.469999999999985,0.74
34.68300000000001,0.77
34.894999999999996,0.8
35.106999999999985,0.79
35.32000000000001,0.8
35.534000000000006,0.8
35.74900000000001,0.79
35.959999999999994,0.79
36.17,0.79
36.378,0.79
36.592,0.79
36.80299999999998,0.79
37.016000000000005,0.79
37.229,0.78
37.444,0.77
37.65499999999999,0.78
37.86399999999999,0.78
38.07600000000001,0.77
38.28599999999999,0.77
38.499999999999986,0.77
38.712,0.78
38.92299999999999,0.78
39.136999999999986,0.77
39.35199999999999,0.77
39.56599999999999,0.76
39.77499999999999,0.77
39.986000000000004,0.77
40.20399999999999,0.76
40.41699999999999,0.76
40.63000000000001,0.67
40.838999999999984,1.29
41.051,2.48
41.261999999999986,3.72
41.473,4.59
41.68599999999999,4.79
41.89999999999999,4.88
42.112999999999985,4.87
42.32299999999999,4.87
42.534000000000006,4.57
42.749999999999986,3.44
42.959999999999994,2.21
43.17100000000001,1.53
43.382999999999996,0.81
43.59400000000001,0.68
43.80200000000001,0.7
44.015,0.7
44.227999999999994,0.7
44.43900000000001,0.65
44.64999999999999,1.05
44.862999999999985,1.71
45.074,2.62
45.289,3.48
45.49900000000001,4.13
45.709999999999994,4.62
45.92100000000001,4.63
46.134,4.57
46.344999999999985,4.52
46.56099999999999,4.48
46.77300000000001,4.44
46.983999999999995,4.42
47.2,4.44
47.41199999999999,4.45
47.622,4.44
47.834999999999994,4.44
48.045,4.42
48.25699999999999,4.43
48.47099999999999,4.43
48.682,4.41
48.891000000000005,4.45
49.104,4.42
49.31699999999999,4.41
49.52999999999999,4.42
49.74499999999999,4.42
49.95700000000001,4.41
50.17,4.43
50.38199999999999,4.4
50.592,4.4
50.80499999999999,4.4
51.01700000000001,4.39
51.227999999999994,4.41
51.44099999999999,4.39
51.65400000000001,4.41
51.867000000000004,4.39
52.07799999999999,4.39


==> v1b - arxiv/figures/data/Green_Droplet.csv <==
wv,int
450,0.659
500,0.798
550,0.632
570,0.544
600,0.394
650,0.485

==> v1b - arxiv/figures/data/Orange_Droplet.csv <==
wv,int
450,0.467
500,0.629
550,0.790
570,0.801
600,0.849
650,0.857

==> v1b - arxiv/figures/data/Red_Droplet.csv <==
wv,int
450,0.276
500,0.247
550,0.348
570,0.461
600,0.687
650,0.821

==> v1b - arxiv/figures/data/Violet_Droplet.csv <==
wv,int
450,0.834
500,0.611
550,0.509
570,0.569
600,0.648
650,0.806

==> v1b - arxiv/figures/data/Water.csv <==
time,voltage
-18.0,0.21
-17.947000000000116,0.1
-17.895000000000437,0.03999999999999998
-17.84100000000035,0.04999999999999999
-17.786000000000058,0.04999999999999999
-17.733000000000175,0.03999999999999998
-17.679000000000087,0.03
-17.62800000000061,0.04999999999999999
-17.57300000000032,0.03999999999999998
-17.521999999999025,0.03999999999999998
-17.467999999998938,0.03999999999999998
-17.414999999999054,0.03999999999999998
-17.363999999999578,0.04999999999999999
-17.308999999999287,0.03999999999999998
-17.255999999999403,0.03
-17.203999999999724,0.03999999999999998
-17.15099999999984,0.04999999999999999
-17.096999999999753,0.03999999999999998
-17.042999999999665,0.03999999999999998
-16.993000000000393,0.03999999999999998
-16.94000000000051,0.03999999999999998
-16.886000000000422,0.04999999999999999
-16.832000000000335,0.03999999999999998
-16.780000000000655,0.03
-16.726999999998952,0.04999999999999999
-16.673000000000684,0.03999999999999998
-16.619000000000597,0.03999999999999998
-16.565999999998894,0.04999999999999999
-16.51299999999901,0.03999999999999998
-16.458999999998923,0.03999999999999998
-16.40599999999904,0.03999999999999998
-16.352999999999156,0.03999999999999998
-16.29899999999907,0.03999999999999998
-16.245999999999185,0.03999999999999998
-16.1929999999993,0.03
-16.139999999999418,0.03999999999999998
-16.08599999999933,0.03999999999999998
-16.032999999999447,0.03999999999999998
-15.979999999999563,0.03999999999999998
-15.92699999999968,0.03999999999999998
-15.873999999999796,0.03
-15.819999999999709,0.03
-15.768000000000029,0.03
-15.715000000000146,0.03999999999999998
-15.66400000000067,0.03999999999999998
-15.604999999999563,0.03999999999999998
-15.554000000000087,0.04999999999999999
-15.501000000000204,0.03999999999999998
-15.447000000000116,0.03999999999999998
-15.391999999999825,0.03999999999999998
-15.342999999998938,0.03
-15.288000000000466,0.03999999999999998
-15.235999999998967,0.03999999999999998
-15.18199999999888,0.03999999999999998
-15.128999999998996,0.04999999999999999
-15.074999999998909,0.03999999999999998
-15.023999999999432,0.03999999999999998
-14.969999999999345,0.03999999999999998
-14.916999999999462,0.03999999999999998
-14.863999999999578,0.03999999999999998
-14.80999999999949,0.03999999999999998
-14.7549999999992,0.03999999999999998
-14.701999999999316,0.04999999999999999
-14.647999999999229,0.03999999999999998
-14.597999999999956,0.03999999999999998
-14.543999999999869,0.03999999999999998
-14.490999999999985,0.03999999999999998
-14.438000000000102,0.03999999999999998
-14.384000000000015,0.03999999999999998
-14.334999999999127,0.03999999999999998
-14.28099999999904,0.03
-14.227999999999156,0.03999999999999998
-14.173999999999069,0.03999999999999998
-14.121999999999389,0.03999999999999998
-14.067999999999302,0.03999999999999998
-14.014999999999418,0.01999999999999999
-13.96099999999933,0.01999999999999999
-13.90899999999965,0.03
-13.854999999999563,0.01999999999999999
-13.80199999999968,0.03999999999999998
-13.75,0.03999999999999998
-13.697000000000116,0.01999999999999999
-13.643000000000029,0.03999999999999998
-13.590000000000146,0.03999999999999998
-13.537000000000262,0.03
-13.484000000000378,0.03
-13.430000000000291,0.03999999999999998
-13.377000000000407,0.03
-13.324999999998909,0.03
-13.271999999999025,0.03
-13.217999999998938,0.03999999999999998
-13.16400000000067,0.03
-13.110999999998967,0.03999999999999998
-13.05699999999888,0.03
-13.0049999999992,0.03999999999999998
-12.950999999999112,0.03999999999999998
-12.898999999999432,0.03999999999999998
-12.844999999999345,0.03999999999999998
-12.791999999999462,0.03
-12.739999999999782,0.03
-12.688000000000102,0.03999999999999998
-12.634000000000015,0.03999999999999998
-12.579999999999927,0.03999999999999998
-12.52599999999984,0.03999999999999998
-12.476999999998952,0.03999999999999998
-12.423000000000684,0.03
-12.369999999998981,0.03
-12.316999999999098,0.03999999999999998
-12.263999999999214,0.03999999999999998
-12.209999999999127,0.03999999999999998
-12.15899999999965,0.03
-12.104999999999563,0.03
-12.05199999999968,0.03
-11.995999999999185,0.03999999999999998
-11.944999999999709,0.03999999999999998
-11.895000000000437,0.03999999999999998
-11.842000000000553,0.03
-11.78900000000067,0.03999999999999998
-11.735999999998967,0.03
-11.68199999999888,0.03999999999999998
-11.628999999998996,0.03999999999999998
-11.574999999998909,0.01999999999999999
-11.521999999999025,0.03
-11.467999999998938,0.03999999999999998
-11.414999999999054,0.03999999999999998
-11.360000000000582,0.03999999999999998
-11.30699999999888,0.03999999999999998
-11.252000000000407,0.03
-11.201999999999316,0.03999999999999998
-11.15099999999984,0.03999999999999998
-11.096999999999753,0.03999999999999998
-11.043999999999869,0.03999999999999998
-10.990999999999985,0.03999999999999998
-10.936999999999898,0.01999999999999999
-10.884000000000015,0.01999999999999999
-10.829999999999927,0.03999999999999998
-10.777000000000044,0.03
-10.725000000000364,0.03999999999999998
-10.67200000000048,0.01999999999999999
-10.619000000000597,0.03
-10.566999999999098,0.01999999999999999
-10.513999999999214,0.03999999999999998
-10.46099999999933,0.03
-10.40599999999904,0.03
-10.35399999999936,0.03
-10.300999999999476,0.03999999999999998
-10.248999999999796,0.03999999999999998
-10.190999999998894,0.03
-10.13799999999901,0.03999999999999998
-10.08599999999933,0.01999999999999999
-10.032999999999447,0.03
-9.97899999999936,0.03999999999999998
-9.925999999999476,0.03
-9.872999999999593,0.01999999999999999
-9.817999999999302,0.03
-9.769000000000233,0.03999999999999998
-9.713999999999942,0.01999999999999999
-9.661000000000058,0.03
-9.606999999999971,0.03
-9.55699999999888,0.01999999999999999
-9.503000000000611,0.01999999999999999
-9.450999999999112,0.03
-9.39600000000064,0.01999999999999999
-9.342000000000553,0.03999999999999998
-9.287000000000262,0.03999999999999998
-9.234000000000378,0.03
-9.181000000000495,0.06999999999999998
-9.126000000000204,0.12999999999999998
-9.07300000000032,0.21
-9.02100000000064,0.28
-8.967000000000553,0.36
-8.91400000000067,0.43999999999999995
-8.862999999999374,0.64
-8.80699999999888,0.92
-8.753000000000611,1.21
-8.703999999999724,1.36
-8.648999999999432,1.4500000000000002
-8.594999999999345,1.5
-8.540999999999258,1.49
-8.490999999999985,1.5
-8.438000000000102,1.49
-8.385000000000218,1.5
-8.331000000000131,1.48
-8.279000000000451,1.49
-8.225000000000364,1.5
-8.171000000000276,1.49
-8.11700000000019,1.49
-8.066999999999098,1.52
-8.01299999999901,1.5
-7.959999999999127,1.5
-7.906999999999243,1.49
-7.852999999999156,1.48
-7.798999999999069,1.5
-7.746999999999389,1.5
-7.6929999999993015,1.49
-7.639999999999418,1.52
-7.586999999999534,1.56
-7.531999999999243,1.57
-7.481999999999971,1.61
-7.429000000000087,1.6300000000000001
-7.373999999999796,1.6800000000000002
-7.324000000000524,1.7000000000000002
-7.270000000000437,1.6900000000000002
-7.219999999999345,1.6600000000000001
-7.162000000000262,1.6300000000000001
-7.110999999998967,1.4100000000000001
-7.0569999999988795,1.36
-7.0020000000004075,1.36
-6.94800000000032,1.33
-6.894000000000233,1.35
-6.841000000000349,1.3
-6.786000000000058,1.26
-6.735000000000582,1.22
-6.6819999999988795,1.25
-6.628999999998996,1.1
-6.574000000000524,0.9599999999999999
-6.522999999999229,0.71
-6.468999999999141,0.5499999999999999
-6.415999999999258,0.45999999999999996
-6.3619999999991705,0.4099999999999999
-6.307999999999083,0.36
-6.257999999999811,0.29999999999999993
-6.2039999999997235,0.23
-6.152000000000044,0.15
-6.09900000000016,0.07999999999999999
-6.043999999999869,0.04999999999999999
-5.9909999999999854,0.04999999999999999
-5.936999999999898,0.03999999999999998
-5.8879999999990105,0.03999999999999998
-5.833000000000538,0.03999999999999998
-5.779000000000451,0.03999999999999998
-5.72400000000016,0.03999999999999998
-5.674999999999272,0.03999999999999998
-5.619999999998981,0.03999999999999998
-5.565999999998894,0.04999999999999999
-5.5129999999990105,0.04999999999999999
-5.459999999999127,0.03999999999999998
-5.405000000000655,0.06
-5.35399999999936,0.04999999999999999
-5.300999999999476,0.03999999999999998
-5.2479999999995925,0.04999999999999999
-5.193999999999505,0.04999999999999999
-5.140999999999622,0.04999999999999999
-5.087999999999738,0.06
-5.036000000000058,0.04999999999999999
-4.981999999999971,0.04999999999999999
-4.929000000000087,0.06
-4.878000000000611,0.04999999999999999
-4.825999999999112,0.04999999999999999
-4.771999999999025,0.04999999999999999
-4.717999999998938,0.06
-4.666999999999462,0.06
-4.613999999999578,0.03999999999999998
-4.561999999999898,0.04999999999999999
-4.505999999999403,0.04999999999999999
-4.456000000000131,0.04999999999999999
-4.402000000000044,0.03999999999999998
-4.34900000000016,0.06
-4.293999999999869,0.03999999999999998
-4.244000000000597,0.06
-4.189000000000306,0.06
-4.136000000000422,0.04999999999999999
-4.083000000000538,0.03999999999999998
-4.028000000000247,0.04999999999999999
-3.9760000000005675,0.04999999999999999
-3.925999999999476,0.06
-3.870999999999185,0.03999999999999998
-3.8179999999993015,0.04999999999999999
-3.763999999999214,0.04999999999999999
-3.713999999999942,0.04999999999999999
-3.6599999999998545,0.04999999999999999
-3.605999999999767,0.04999999999999999
-3.55199999999968,0.06
-3.503000000000611,0.04999999999999999
-3.44800000000032,0.04999999999999999
-3.394000000000233,0.04999999999999999
-3.3439999999991414,0.06
-3.289999999999054,0.06
-3.235999999998967,0.06
-3.1829999999990832,0.04999999999999999
-3.128999999998996,0.06
-3.0789999999997235,0.06
-3.02599999999984,0.03999999999999998
-2.9719999999997526,0.03999999999999998
-2.9179999999996653,0.04999999999999999
-2.8649999999997817,0.04999999999999999
-2.8099999999994907,0.06
-2.7600000000002183,0.04999999999999999
-2.7070000000003347,0.04999999999999999
-2.6520000000000437,0.04999999999999999
-2.6019999999989523,0.06
-2.54700000000048,0.04999999999999999
-2.4979999999995925,0.04999999999999999
-2.4439999999995052,0.04999999999999999
-2.3909999999996217,0.04999999999999999
-2.3369999999995343,0.04999999999999999
-2.2849999999998545,0.04999999999999999
-2.230999999999767,0.04999999999999999
-2.1810000000004948,0.06
-2.1270000000004075,0.04999999999999999
-2.07300000000032,0.06
-2.0229999999992287,0.04999999999999999
-1.967000000000553,0.03999999999999998
-1.9130000000004657,0.04999999999999999
-1.860000000000582,0.04999999999999999
-1.8060000000004948,0.04999999999999999
-1.7530000000006112,0.04999999999999999
-1.6990000000005239,0.04999999999999999
-1.6460000000006403,0.04999999999999999
-1.592000000000553,0.04999999999999999
-1.5390000000006694,0.04999999999999999
-1.4859999999989668,0.04999999999999999
-1.4329999999990832,0.04999999999999999
-1.3809999999994034,0.04999999999999999
-1.3299999999999272,0.04999999999999999
-1.2770000000000437,0.03999999999999998
-1.2229999999999563,0.04999999999999999
-1.1700000000000728,0.04999999999999999
-1.1190000000005966,0.03999999999999998
-1.0669999999990978,0.04999999999999999
-1.0120000000006257,0.04999999999999999
-0.9599999999991269,0.04999999999999999
-0.907999999999447,0.06
-0.8549999999995634,0.03999999999999998
-0.7999999999992724,0.04999999999999999
-0.75,0.06
-0.6970000000001164,0.03999999999999998
-0.6440000000002328,0.04999999999999999
-0.5889999999999418,0.04999999999999999
-0.5349999999998545,0.04999999999999999
-0.4830000000001746,0.04999999999999999
-0.43100000000049477,0.04999999999999999
-0.37700000000040745,0.04999999999999999
-0.32400000000052387,0.04999999999999999
-0.2710000000006403,0.04999999999999999
-0.2179999999989377,0.03999999999999998
-0.1640000000006694,0.04999999999999999
-0.11099999999896681,0.04999999999999999
-0.05799999999908323,0.04999999999999999
-0.0059999999994033715,0.04999999999999999
0.04500000000007276,0.04999999999999999
0.09900000000016007,0.06
0.15099999999983993,0.04999999999999999
0.2039999999997235,0.03999999999999998
0.25599999999940337,0.04999999999999999
0.30900000000110595,0.04999999999999999
0.36200000000098953,0.03999999999999998
0.4140000000006694,0.04999999999999999
0.4690000000009604,0.04999999999999999
0.5190000000002328,0.04999999999999999
0.5769999999993161,0.04999999999999999
0.6280000000006112,0.06
0.6830000000009022,0.03999999999999998
0.7340000000003783,0.06
0.7860000000000582,0.04999999999999999
0.8410000000003492,0.03999999999999998
0.8950000000004366,0.04999999999999999
0.9470000000001164,0.06
1.0010000000002037,0.03999999999999998
1.0500000000010914,0.03999999999999998
1.103000000000975,0.03999999999999998
1.1570000000010623,0.06
1.2109999999993306,0.11000000000000001
1.2640000000010332,0.15
1.3170000000009168,0.23999999999999996
1.3700000000008004,0.31999999999999995
1.4240000000008877,0.39
1.4770000000007713,0.5
1.5300000000006548,0.8099999999999999
1.5840000000007421,1.1700000000000002
1.636000000000422,1.47
1.6890000000003056,1.54
1.7420000000001892,1.6500000000000001
1.793999999999869,1.72
1.8500000000003638,1.7000000000000002
1.904000000000451,1.7000000000000002
1.9570000000003347,1.71
2.0120000000006257,1.7000000000000002
2.063000000000102,1.6800000000000002
2.1159999999999854,1.6800000000000002
2.1700000000000728,1.6600000000000001
2.219999999999345,1.6600000000000001
2.274999999999636,1.6600000000000001
2.3289999999997235,1.6300000000000001
2.382999999999811,1.6
2.436999999999898,1.6
2.4909999999999854,1.56
2.543999999999869,1.53
2.5969999999997526,1.51
2.65099999999984,1.48
2.7039999999997235,1.48
2.756999999999607,1.5
2.8099999999994907,1.49
2.863999999999578,1.49
2.9140000000006694,1.49
2.9690000000009604,1.49
3.022000000000844,1.47
3.0750000000007276,1.46
3.128000000000611,1.4300000000000002
3.1820000000006985,1.4100000000000001
3.235000000000582,1.4300000000000002
3.2880000000004657,1.4100000000000001
3.3410000000003492,1.4100000000000001
3.3950000000004366,1.4100000000000001
3.44800000000032,1.3800000000000001
3.5010000000002037,1.3800000000000001
3.555000000000291,1.37
3.6080000000001746,1.3
3.662000000000262,1.26
3.7150000000001455,1.2000000000000002
3.769000000000233,1.1500000000000001
3.82300000000032,1.1400000000000001
3.8760000000002037,1.12
3.9279999999998836,1.03
3.9830000000001746,0.7999999999999999
4.0349999999998545,0.6499999999999999
4.087999999999738,0.5199999999999999
4.140999999999622,0.45999999999999996
4.194999999999709,0.3999999999999999
4.248999999999796,0.35
4.30199999999968,0.29999999999999993
4.356999999999971,0.29999999999999993
4.407000000001062,0.24999999999999997
4.460999999999331,0.18999999999999997
4.514000000001033,0.12999999999999998
4.566000000000713,0.09
4.6200000000008,0.03999999999999998
4.673000000000684,0.04999999999999999
4.725000000000364,0.03999999999999998
4.77599999999984,0.03
4.829999999999927,0.009999999999999981
4.885000000000218,0.0
4.934999999999491,0.03
4.988999999999578,0.03
5.040000000000873,0.03999999999999998
5.09400000000096,0.03999999999999998
5.147000000000844,0.03999999999999998
5.200000000000728,0.03
5.253000000000611,0.03
5.308000000000902,0.03999999999999998
5.358000000000175,0.03999999999999998
5.411000000000058,0.03999999999999998
5.463999999999942,0.03999999999999998
5.516999999999825,0.03999999999999998
5.570999999999913,0.03999999999999998
5.621999999999389,0.03
5.675999999999476,0.03
5.729999999999563,0.03999999999999998
5.782000000001062,0.03999999999999998
5.835000000000946,0.03999999999999998
5.8880000000008295,0.04999999999999999
5.9430000000011205,0.03
5.996000000001004,0.03
6.048000000000684,0.03999999999999998
6.1010000000005675,0.03999999999999998
6.155000000000655,0.03999999999999998
6.207000000000335,0.04999999999999999
6.260000000000218,0.03999999999999998
6.313000000000102,0.04999999999999999
6.367000000000189,0.03999999999999998
6.4210000000002765,0.03999999999999998
6.472999999999956,0.04999999999999999
6.52599999999984,0.03
6.581000000000131,0.03
6.631999999999607,0.04999999999999999
6.684999999999491,0.03999999999999998
6.737999999999374,0.03999999999999998
6.792999999999665,0.04999999999999999
6.845999999999549,0.03999999999999998
6.8989999999994325,0.03999999999999998
6.951999999999316,0.03999999999999998
7.005999999999403,0.03
7.059999999999491,0.03
7.110000000000582,0.03
7.164000000000669,0.03999999999999998
7.218000000000757,0.03999999999999998
7.27100000000064,0.03999999999999998
7.324000000000524,0.03999999999999998
7.3770000000004075,0.03999999999999998
7.4320000000006985,0.03999999999999998
7.485000000000582,0.03999999999999998
7.538000000000466,0.03
7.591000000000349,0.03999999999999998
7.645000000000437,0.03999999999999998
7.699000000000524,0.03
7.75,0.03999999999999998
7.802999999999884,0.03
7.856999999999971,0.03
7.9099999999998545,0.03999999999999998
7.962999999999738,0.03999999999999998
8.015999999999622,0.03999999999999998
8.069999999999709,0.04999999999999999
8.122999999999593,0.03999999999999998
8.175999999999476,0.03
8.22899999999936,0.04999999999999999
8.282000000001062,0.03
8.334000000000742,0.03999999999999998
8.386000000000422,0.03
8.438000000000102,0.03999999999999998
8.489999999999782,0.04999999999999999
8.542999999999665,0.01999999999999999
8.595999999999549,0.03999999999999998
8.649999999999636,0.03
8.70299999999952,0.03
8.75799999999981,0.03999999999999998
8.808000000000902,0.03999999999999998
8.861000000000786,0.01999999999999999
8.91400000000067,0.03999999999999998
8.968000000000757,0.03999999999999998
9.020000000000437,0.03999999999999998
9.07300000000032,0.01999999999999999
9.126000000000204,0.03999999999999998
9.180000000000291,0.03999999999999998
9.233000000000175,0.03999999999999998
9.287000000000262,0.03999999999999998
9.338999999999942,0.03999999999999998
9.394000000000233,0.03999999999999998
9.44800000000032,0.04999999999999999
9.497999999999593,0.03999999999999998
9.550999999999476,0.03999999999999998
9.604999999999563,0.03
9.659999999999854,0.03999999999999998
9.709000000000742,0.04999999999999999
9.762000000000626,0.03
9.816000000000713,0.03999999999999998
9.871000000001004,0.03999999999999998
9.921000000000276,0.03999999999999998
9.975000000000364,0.03
10.028000000000247,0.03999999999999998
10.084000000000742,0.03999999999999998
10.134000000000015,0.03999999999999998
10.186999999999898,0.03999999999999998
10.238999999999578,0.03999999999999998
10.292999999999665,0.03999999999999998
10.344999999999345,0.03999999999999998
10.398999999999432,0.03999999999999998
10.451999999999316,0.03999999999999998
10.50799999999981,0.03999999999999998
10.55999999999949,0.04999999999999999
10.612999999999374,0.03999999999999998
10.666000000001077,0.03999999999999998
10.721999999999753,0.03999999999999998
10.774999999999636,0.03
10.824000000000524,0.03999999999999998
10.877000000000407,0.03
10.930000000000291,0.03999999999999998
10.983000000000175,0.03
11.036000000000058,0.03999999999999998
11.090000000000146,0.03
11.144000000000233,0.03
11.19800000000032,0.03999999999999998
11.25,0.03999999999999998
11.304000000000087,0.03
11.354999999999563,0.03999999999999998
11.407999999999447,0.03
11.46099999999933,0.06999999999999998
11.514000000001033,0.12999999999999998
11.566000000000713,0.19999999999999998
11.621999999999389,0.27
11.673000000000684,0.36
11.727000000000771,0.44999999999999996
11.781000000000859,0.72
11.834000000000742,1.07
11.887000000000626,1.35
11.94000000000051,1.49
11.994000000000597,1.6300000000000001
12.046000000000276,1.6700000000000002
12.09900000000016,1.6500000000000001
12.153000000000247,1.6600000000000001
12.206000000000131,1.6500000000000001
12.262000000000626,1.6600000000000001
12.314000000000306,1.6700000000000002
12.364999999999782,1.6300000000000001
12.417999999999665,1.6400000000000001
12.471999999999753,1.6500000000000001
12.52599999999984,1.6300000000000001
12.578999999999724,1.61
12.631999999999607,1.6
12.685999999999694,1.57
12.738999999999578,1.56
12.791999999999462,1.55
12.844999999999345,1.53
12.898999999999432,1.52
12.951000000000931,1.53
13.002000000000407,1.53
13.054000000000087,1.54
13.109000000000378,1.55
13.161000000000058,1.56
13.213999999999942,1.59
13.266999999999825,1.61
13.32300000000032,1.62
13.372999999999593,1.6400000000000001
13.425999999999476,1.62
13.478000000000975,1.6
13.532000000001062,1.58
13.58599999999933,1.55
13.639999999999418,1.5
13.692000000000917,1.46
13.746000000001004,1.3900000000000001
13.799000000000888,1.33
13.853000000000975,1.29
13.906000000000859,1.22
13.959000000000742,1.1800000000000002
14.011000000000422,1.1400000000000001
14.06800000000112,1.08
14.121000000001004,1.02
14.174000000000888,1.02
14.228000000000975,1.01
14.278000000000247,1.06
14.329999999999927,1.03
14.384000000000015,0.91
14.436999999999898,0.7699999999999999
14.490999999999985,0.62
14.543999999999869,0.51
14.596999999999753,0.44999999999999996
14.648000000001048,0.4099999999999999
14.701999999999316,0.37
14.755000000001019,0.31999999999999995
14.808000000000902,0.24999999999999997
14.862999999999374,0.21
14.916000000001077,0.13999999999999999
14.96900000000096,0.1
15.022000000000844,0.06
15.076000000000931,0.03
15.130000000001019,0.03
15.183000000000902,0.03
15.234000000000378,0.01999999999999999
15.28900000000067,0.01999999999999999
15.338999999999942,0.009999999999999981
15.393000000000029,0.03999999999999998
15.447000000000116,0.03
15.502000000000407,0.03999999999999998
15.555000000000291,0.03
15.608000000000175,0.03
15.661000000000058,0.03999999999999998
15.715000000000146,0.03999999999999998
15.772000000000844,0.03
15.822000000000116,0.04999999999999999
15.873999999999796,0.03999999999999998
15.929000000000087,0.03999999999999998
15.981999999999971,0.03999999999999998
16.034999999999854,0.03
16.086999999999534,0.03999999999999998
16.14099999999962,0.03
16.193999999999505,0.03999999999999998
16.24699999999939,0.03999999999999998
16.30000000000109,0.03
16.35399999999936,0.03
16.407000000001062,0.03999999999999998
16.46099999999933,0.03999999999999998
16.514000000001033,0.03
16.567000000000917,0.03999999999999998
16.6200000000008,0.03999999999999998
16.674000000000888,0.03999999999999998
16.72700000000077,0.03
16.78100000000086,0.03999999999999998
16.835000000000946,0.03
16.886000000000422,0.03
16.94000000000051,0.03
16.993000000000393,0.03
17.046000000000276,0.03999999999999998
17.09900000000016,0.03999999999999998
17.152000000000044,0.03999999999999998
17.204999999999927,0.03999999999999998
17.261000000000422,0.03
17.313000000000102,0.03999999999999998
17.365999999999985,0.03
17.41899999999987,0.03999999999999998
17.472999999999956,0.03999999999999998
17.52599999999984,0.03999999999999998
17.578999999999724,0.03
17.63299999999981,0.03999999999999998
17.686999999999898,0.03
17.73700000000099,0.01999999999999999
17.790000000000873,0.03
17.84400000000096,0.03999999999999998
17.898999999999432,0.03
17.95100000000093,0.01999999999999999
18.004000000000815,0.03999999999999998
18.059000000001106,0.01999999999999999
18.11200000000099,0.03999999999999998
18.166000000001077,0.01999999999999999
18.215000000000146,0.03
18.270000000000437,0.03999999999999998
18.32300000000032,0.03999999999999998
18.373999999999796,0.03999999999999998
18.42699999999968,0.03
18.480999999999767,0.03999999999999998
18.53399999999965,0.03999999999999998
18.586999999999534,0.03999999999999998
18.64099999999962,0.03
18.691000000000713,0.03
18.746000000001004,0.01999999999999999
18.800999999999476,0.03999999999999998
18.850000000000364,0.03999999999999998
18.903000000000247,0.03999999999999998
18.95800000000054,0.03999999999999998
19.00799999999981,0.03
19.05999999999949,0.03
19.112999999999374,0.03999999999999998
19.167999999999665,0.03999999999999998
19.218000000000757,0.03
19.273999999999432,0.03999999999999998
19.325000000000728,0.03999999999999998
19.377000000000407,0.03
19.433000000000902,0.03
19.486000000000786,0.03999999999999998
19.538000000000466,0.03999999999999998
19.593000000000757,0.03999999999999998
19.645000000000437,0.01999999999999999
19.699000000000524,0.03999999999999998
19.751000000000204,0.03
19.804000000000087,0.03999999999999998
19.85699999999997,0.03
19.909999999999854,0.03999999999999998
19.962999999999738,0.03999999999999998
20.01800000000003,0.03
20.068999999999505,0.03999999999999998
20.121000000001004,0.03
20.174000000000888,0.03999999999999998
20.22700000000077,0.03
20.28100000000086,0.03
20.33599999999933,0.03
20.386000000000422,0.03999999999999998
20.44000000000051,0.03
20.496000000001004,0.03
20.545000000000073,0.03999999999999998
20.59900000000016,0.03999999999999998
20.652000000000044,0.03
20.704999999999927,0.03
20.75799999999981,0.03
20.810999999999694,0.01999999999999999
20.863999999999578,0.03
20.91899999999987,0.03
20.969999999999345,0.03999999999999998
21.023000000001048,0.03999999999999998
21.07600000000093,0.03999999999999998
21.129000000000815,0.03999999999999998
21.179000000000087,0.03
21.236000000000786,0.01999999999999999
21.28900000000067,0.03999999999999998
21.344999999999345,0.03
21.395000000000437,0.03999999999999998
21.44800000000032,0.03
21.501000000000204,0.03999999999999998
21.5570000000007,0.09
21.608000000000175,0.17999999999999997
21.659999999999854,0.24999999999999997
21.712999999999738,0.31999999999999995
21.766999999999825,0.4099999999999999
21.81999999999971,0.57
21.873999999999796,0.93
21.925999999999476,1.31
21.979999999999563,1.52
22.032999999999447,1.6500000000000001
22.08599999999933,1.74
22.13800000000083,1.75
22.192000000000917,1.72
22.2450000000008,1.71
22.299000000000888,1.71
22.34900000000016,1.7000000000000002
22.402000000000044,1.6800000000000002
22.457000000000335,1.6700000000000002
22.50799999999981,1.6500000000000001
22.561999999999898,1.6400000000000001
22.611000000000786,1.61
22.666000000001077,1.61
22.71900000000096,1.58
22.772000000000844,1.59
22.82600000000093,1.57
22.877000000000407,1.56
22.93000000000029,1.59
22.98400000000038,1.58
23.037000000000262,1.58
23.090000000000146,1.62
23.147000000000844,1.6300000000000001
23.200000000000728,1.6500000000000001
23.254000000000815,1.6800000000000002
23.306000000000495,1.6700000000000002
23.35900000000038,1.6900000000000002
23.413000000000466,1.71
23.462999999999738,1.6700000000000002
23.51800000000003,1.6500000000000001
23.572000000000116,1.62
23.62199999999939,1.58
23.675999999999476,1.55
23.73199999999997,1.51
23.782000000001062,1.4300000000000002
23.835000000000946,1.4000000000000001
23.887000000000626,1.35
23.942000000000917,1.3
23.9950000000008,1.23
24.048000000000684,1.1700000000000002
24.101000000000568,1.1
24.155000000000655,1.05
24.203999999999724,1.02
24.261000000000422,1.01
24.31500000000051,1.06
24.369000000000597,0.9899999999999999
24.42200000000048,0.87
24.475000000000364,0.72
24.528000000000247,0.59
24.58300000000054,0.49
24.63500000000022,0.41999999999999993
24.688000000000102,0.39
24.740999999999985,0.32999999999999996
24.796000000000276,0.29999999999999993
24.847999999999956,0.24999999999999997
24.90099999999984,0.18999999999999997
24.95100000000093,0.13999999999999999
25.01000000000022,0.1
25.05999999999949,0.06999999999999998
25.113999999999578,0.03
25.16699999999946,0.03999999999999998
25.22099999999955,0.01999999999999999
25.273000000001048,0.03
25.326999999999316,0.01999999999999999
25.377000000000407,0.009999999999999981
25.43000000000029,0.03
25.483000000000175,0.03999999999999998
25.534999999999854,0.03999999999999998
25.588999999999942,0.03999999999999998
25.639999999999418,0.04999999999999999
25.693999999999505,0.03999999999999998
25.74699999999939,0.04999999999999999
25.800999999999476,0.03
25.85200000000077,0.03999999999999998
25.90600000000086,0.04999999999999999
25.959000000000742,0.04999999999999999
26.012000000000626,0.03999999999999998
26.066000000000713,0.03999999999999998
26.119000000000597,0.03999999999999998
26.173000000000684,0.03999999999999998
26.222999999999956,0.04999999999999999
26.27599999999984,0.03999999999999998
26.33100000000013,0.03999999999999998
26.380999999999403,0.03999999999999998
26.434000000001106,0.03
26.487999999999374,0.03999999999999998
26.541000000001077,0.03999999999999998
26.594999999999345,0.03999999999999998
26.648999999999432,0.03999999999999998
26.701999999999316,0.03999999999999998
26.756999999999607,0.03
26.808000000000902,0.03999999999999998
26.86200000000099,0.03
26.913000000000466,0.04999999999999999
26.968000000000757,0.03999999999999998
27.019000000000233,0.03999999999999998
27.07300000000032,0.03999999999999998
27.126000000000204,0.03999999999999998
27.179000000000087,0.03999999999999998
27.23400000000038,0.03
27.28399999999965,0.03999999999999998
27.337999999999738,0.01999999999999999
27.389999999999418,0.03999999999999998
27.443999999999505,0.03999999999999998
27.497999999999593,0.03
27.55000000000109,0.03
27.60200000000077,0.03999999999999998
27.65600000000086,0.03999999999999998
27.710000000000946,0.03999999999999998
27.761000000000422,0.03999999999999998
27.813000000000102,0.03
27.868000000000393,0.03999999999999998
27.921000000000276,0.03999999999999998
27.975000000000364,0.01999999999999999
28.028000000000247,0.04999999999999999
28.082000000000335,0.03
28.13500000000022,0.03999999999999998
28.186999999999898,0.03999999999999998
28.240999999999985,0.03
28.29399999999987,0.01999999999999999
28.347999999999956,0.03999999999999998
28.398999999999432,0.03999999999999998
28.45100000000093,0.03
28.506999999999607,0.03999999999999998
28.55999999999949,0.03999999999999998
28.612999999999374,0.03
28.666000000001077,0.03999999999999998
28.719999999999345,0.03999999999999998
28.773000000001048,0.03
28.82600000000093,0.03
28.879000000000815,0.03999999999999998
28.933000000000902,0.03
28.986000000000786,0.03999999999999998
29.037000000000262,0.03999999999999998
29.088999999999942,0.03
29.141999999999825,0.03999999999999998
29.19499999999971,0.03999999999999998
29.247999999999593,0.03
29.300999999999476,0.03
29.354999999999563,0.03999999999999998
29.40600000000086,0.03999999999999998
29.459000000000742,0.03999999999999998
29.512000000000626,0.03999999999999998
29.567000000000917,0.03999999999999998
29.61700000000019,0.03
29.671000000000276,0.03999999999999998
29.72400000000016,0.03
29.778000000000247,0.03
29.832000000000335,0.03999999999999998
29.886000000000422,0.03999999999999998
29.93499999999949,0.03999999999999998
29.987999999999374,0.03999999999999998
30.04199999999946,0.03
30.09400000000096,0.03
30.145000000000437,0.03999999999999998
30.199000000000524,0.03999999999999998
30.252000000000407,0.03999999999999998
30.308000000000902,0.03999999999999998
30.35699999999997,0.03999999999999998
30.40899999999965,0.03999999999999998
30.461999999999534,0.03
30.514999999999418,0.03999999999999998
30.56999999999971,0.03
30.621000000001004,0.03
30.674000000000888,0.03
30.728000000000975,0.03999999999999998
30.782999999999447,0.03999999999999998
30.83300000000054,0.03999999999999998
30.887000000000626,0.03999999999999998
30.941000000000713,0.03999999999999998
30.994000000000597,0.03
31.04700000000048,0.03
31.100000000000364,0.03999999999999998
31.153000000000247,0.03999999999999998
31.20299999999952,0.03999999999999998
31.259000000000015,0.03
31.314000000000306,0.03999999999999998
31.365999999999985,0.03999999999999998
31.420000000000073,0.03
31.472999999999956,0.04999999999999999
31.528000000000247,0.11000000000000001
31.578999999999724,0.19999999999999998
31.631999999999607,0.27
31.684000000001106,0.36
31.737999999999374,0.45999999999999996
31.79199999999946,0.76
31.844999999999345,1.11
31.898000000001048,1.4300000000000002
31.95100000000093,1.59
32.00500000000102,1.6900000000000002
32.059000000001106,1.74
32.11200000000099,1.71
32.16500000000087,1.72
32.215000000000146,1.71
32.27000000000044,1.76
32.32300000000032,1.73
32.37700000000041,1.74
32.43000000000029,1.73
32.48500000000058,1.7000000000000002
32.53399999999965,1.6900000000000002
32.58799999999974,1.6800000000000002
32.64099999999962,1.6600000000000001
32.69499999999971,1.6300000000000001
32.74799999999959,1.6300000000000001
32.80000000000109,1.6
32.853000000000975,1.6
32.90700000000106,1.58
32.96099999999933,1.58
33.01400000000103,1.6
33.06700000000092,1.6300000000000001
33.1200000000008,1.6600000000000001
33.17400000000089,1.6900000000000002
33.22700000000077,1.71
33.28200000000106,1.72
33.336999999999534,1.74
33.38999999999942,1.73
33.443999999999505,1.7000000000000002
33.49799999999959,1.6700000000000002
33.550999999999476,1.6700000000000002
33.603000000000975,1.59
33.65600000000086,1.56
33.70900000000074,1.52
33.76300000000083,1.46
33.81600000000071,1.4000000000000001
33.8690000000006,1.36
33.923000000000684,1.3
33.97600000000057,1.23
34.02900000000045,1.1600000000000001
34.082000000000335,1.09
34.13600000000042,1.04
34.19000000000051,1.04
34.2440000000006,1.03
34.29399999999987,0.9500000000000001
34.34599999999955,0.83
34.40300000000025,0.7
34.45499999999993,0.57
34.509000000000015,0.48
34.5619999999999,0.4099999999999999
34.61700000000019,0.37
34.66899999999987,0.35
34.72400000000016,0.27
34.77300000000105,0.23
34.82799999999952,0.17
34.8809999999994,0.13999999999999999
34.934000000001106,0.1
34.987999999999374,0.06
35.04199999999946,0.03
35.09599999999955,0.03999999999999998
35.14600000000064,0.03999999999999998
35.199000000000524,0.01999999999999999
35.2559999999994,0.01999999999999999
35.309000000001106,0.03
35.36200000000099,0.03999999999999998
35.41600000000108,0.03999999999999998
35.46600000000035,0.03999999999999998
35.51900000000023,0.03
35.572000000000116,0.03999999999999998
35.625,0.03999999999999998
35.67900000000009,0.03999999999999998
35.733000000000175,0.03999999999999998
35.78299999999945,0.03
35.836999999999534,0.03999999999999998
35.891999999999825,0.03999999999999998
35.94200000000092,0.03999999999999998
35.996000000001004,0.01999999999999999
36.04900000000089,0.03999999999999998
36.103000000000975,0.03
36.15600000000086,0.03999999999999998
36.20900000000074,0.03999999999999998
36.262000000000626,0.03
36.31800000000112,0.03999999999999998
36.36800000000039,0.04999999999999999
36.42100000000028,0.03
36.47199999999975,0.03999999999999998
36.52800000000025,0.03
36.57899999999972,0.03999999999999998
36.63199999999961,0.03999999999999998
36.68499999999949,0.03999999999999998
36.73899999999958,0.03999999999999998
36.792999999999665,0.03999999999999998
36.844999999999345,0.03
36.89800000000105,0.03
36.95100000000093,0.03999999999999998
37.0059999999994,0.03999999999999998
37.05999999999949,0.03999999999999998
37.112999999999374,0.03999999999999998
37.163000000000466,0.03
37.21800000000076,0.01999999999999999
37.27000000000044,0.03999999999999998
37.32300000000032,0.03
37.376000000000204,0.03999999999999998
37.431000000000495,0.03999999999999998
37.48400000000038,0.03999999999999998
37.53600000000006,0.03999999999999998
37.58899999999994,0.03999999999999998
37.64400000000023,0.03
37.697000000000116,0.03999999999999998
37.75,0.03
37.802999999999884,0.03
37.85399999999936,0.03
37.90700000000106,0.03
37.96099999999933,0.01999999999999999
38.01400000000103,0.03999999999999998
38.06800000000112,0.03999999999999998
38.121000000001004,0.01999999999999999
38.17400000000089,0.03
38.228000000000975,0.03
38.27900000000045,0.03999999999999998
38.332000000000335,0.03999999999999998
38.38500000000022,0.03999999999999998
38.439000000000306,0.01999999999999999
38.49200000000019,0.03999999999999998
38.54500000000007,0.03
38.59900000000016,0.03
38.649999999999636,0.03999999999999998
38.70399999999972,0.03
38.75799999999981,0.03999999999999998
38.810999999999694,0.03999999999999998
38.86399999999958,0.03
38.91899999999987,0.03999999999999998
38.97099999999955,0.03
39.024999999999636,0.03
39.07600000000093,0.03
39.1309999999994,0.03
39.184000000001106,0.03999999999999998
39.23700000000099,0.01999999999999999
39.28900000000067,0.03999999999999998
39.34200000000055,0.03
39.39600000000064,0.03
39.44800000000032,0.03999999999999998
39.5,0.03
39.55199999999968,0.03999999999999998
39.60599999999977,0.03999999999999998
39.66100000000006,0.03
39.71099999999933,0.03
39.76400000000103,0.03
39.81800000000112,0.03
39.87199999999939,0.03
39.92100000000028,0.01999999999999999
39.975000000000364,0.03
40.02900000000045,0.03
40.08400000000074,0.03999999999999998
40.13299999999981,0.03999999999999998
40.1869999999999,0.03999999999999998
40.240999999999985,0.03
40.29399999999987,0.03
40.34699999999975,0.03
40.40099999999984,0.03999999999999998
40.45000000000073,0.03999999999999998
40.50799999999981,0.03
40.560999999999694,0.03
40.61399999999958,0.03999999999999998
40.66899999999987,0.03999999999999998
40.72099999999955,0.03
40.77399999999943,0.03
40.82799999999952,0.03999999999999998
40.8809999999994,0.03
40.93499999999949,0.03999999999999998
40.98700000000099,0.03999999999999998
41.04000000000087,0.01999999999999999
41.09400000000096,0.01999999999999999
41.147000000000844,0.03999999999999998
41.20000000000073,0.03
41.254000000000815,0.03
41.306000000000495,0.03999999999999998
41.358000000000175,0.01999999999999999
41.41200000000026,0.03999999999999998
41.46600000000035,0.01999999999999999
41.51800000000003,0.03999999999999998
41.574000000000524,0.03
41.623999999999796,0.03999999999999998
41.67699999999968,0.01999999999999999
41.72999999999956,0.03999999999999998
41.78399999999965,0.03
41.836999999999534,0.01999999999999999
41.89099999999962,0.03999999999999998
41.943999999999505,0.03
41.998999999999796,0.03
42.050999999999476,0.01999999999999999
42.10399999999936,0.01999999999999999
42.15700000000106,0.06
42.21099999999933,0.09
42.26499999999942,0.13999999999999999
42.31800000000112,0.19999999999999998
42.37299999999959,0.23999999999999996
42.423000000000684,0.29000000000000004
42.475000000000364,0.32999999999999996
42.52800000000025,0.3999999999999999
42.582000000000335,0.44999999999999996
42.634000000000015,0.6
42.6869999999999,0.82
42.73999999999978,1.07
42.79199999999946,1.34
42.84599999999955,1.5
42.89899999999943,1.6400000000000001
42.95100000000093,1.6800000000000002
43.00500000000102,1.74
43.056000000000495,1.8399999999999999
43.10900000000038,1.8599999999999999
43.16100000000006,1.8599999999999999
43.215000000000146,1.8599999999999999
43.26900000000023,1.8399999999999999
43.32300000000032,1.82
43.37299999999959,1.82
43.425999999999476,1.82
43.47999999999956,1.8399999999999999
43.53399999999965,1.83
43.58599999999933,1.82
43.63999999999942,1.83
43.69100000000071,1.85
43.7450000000008,1.85
43.79900000000089,1.85
43.85200000000077,1.8399999999999999
43.902000000000044,1.8
43.95600000000013,1.78
44.01000000000022,1.77
44.064000000000306,1.76
44.115999999999985,1.73
44.17000000000007,1.72
44.22400000000016,1.71
44.277000000000044,1.71
44.32600000000093,1.72
44.3809999999994,1.6700000000000002
44.43499999999949,1.6600000000000001
44.487999999999374,1.59
44.54199999999946,1.54
44.59400000000096,1.51
44.64800000000105,1.46
44.70000000000073,1.4100000000000001
44.7559999999994,1.3900000000000001
44.80999999999949,1.34
44.86399999999958,1.29
44.91500000000087,1.26
44.96800000000076,1.22
45.022000000000844,1.2000000000000002
45.07500000000073,1.1500000000000001
45.12700000000041,1.08
45.18000000000029,1.03
45.23400000000038,0.9999999999999999
45.28700000000026,0.9899999999999999
45.33899999999994,1.05
45.391999999999825,1.03
45.447000000000116,0.92
45.5,0.7799999999999999
45.552999999999884,0.61
45.60599999999977,0.5
45.659999999999854,0.42999999999999994
45.71399999999994,0.4099999999999999
45.76499999999942,0.35
45.81800000000112,0.30999999999999994
45.8690000000006,0.23999999999999996
45.923000000000684,0.18999999999999997
45.97600000000057,0.13999999999999999
46.03100000000086,0.1
46.08100000000013,0.06999999999999998
46.13500000000022,0.01999999999999999
46.189000000000306,0.03
46.23999999999978,0.03999999999999998
46.298000000000684,0.009999999999999981
46.35100000000057,0.01999999999999999
46.40300000000025,0.03
46.457000000000335,0.03999999999999998
46.50799999999981,0.03999999999999998
46.5619999999999,0.03999999999999998
46.61499999999978,0.03999999999999998
46.66899999999987,0.03999999999999998
46.71900000000096,0.03999999999999998
46.77300000000105,0.03999999999999998
46.826999999999316,0.04999999999999999
46.88000000000102,0.04999999999999999
46.9330000000009,0.03999999999999998
46.98700000000099,0.04999999999999999
47.04000000000087,0.03999999999999998
47.09300000000076,0.03999999999999998
47.147000000000844,0.03999999999999998
47.20000000000073,0.03999999999999998
47.25300000000061,0.03999999999999998
47.3070000000007,0.03999999999999998
47.35699999999997,0.04999999999999999
47.41200000000026,0.03999999999999998
47.465000000000146,0.03999999999999998
47.516999999999825,0.03999999999999998
47.57099999999991,0.03
47.62199999999939,0.03999999999999998
47.67500000000109,0.03999999999999998
47.728000000000975,0.04999999999999999
47.78100000000086,0.03999999999999998
47.835000000000946,0.03999999999999998
47.88800000000083,0.03999999999999998
47.94100000000071,0.03
47.99200000000019,0.03999999999999998
48.04500000000007,0.03999999999999998
48.09900000000016,0.03999999999999998
48.152000000000044,0.03999999999999998
48.207000000000335,0.03999999999999998
48.25699999999961,0.04999999999999999
48.310999999999694,0.04999999999999999
48.36399999999958,0.03999999999999998
48.42000000000007,0.03999999999999998
48.47400000000016,0.04999999999999999
48.527000000000044,0.03999999999999998
48.57999999999993,0.03
48.634000000000015,0.03999999999999998
48.685999999999694,0.03999999999999998
48.740999999999985,0.03999999999999998
48.79199999999946,0.03999999999999998
48.84400000000096,0.03999999999999998
48.897000000000844,0.03999999999999998
48.95100000000093,0.03999999999999998
49.00300000000061,0.03999999999999998
49.056000000000495,0.03999999999999998
49.10900000000038,0.04999999999999999
49.163000000000466,0.03999999999999998
49.21600000000035,0.03999999999999998
49.26900000000023,0.04999999999999999
49.31999999999971,0.03999999999999998
49.373999999999796,0.03999999999999998
49.42699999999968,0.04999999999999999
49.47999999999956,0.03999999999999998
49.53399999999965,0.03999999999999998
49.58799999999974,0.03999999999999998
49.641999999999825,0.03999999999999998
49.69200000000092,0.03999999999999998
49.7440000000006,0.03999999999999998
49.798000000000684,0.03999999999999998
49.85100000000057,0.03999999999999998
49.90400000000045,0.03999999999999998
49.957000000000335,0.03999999999999998
50.01100000000042,0.03
50.064000000000306,0.03999999999999998
50.11399999999958,0.03999999999999998
50.17200000000048,0.03
50.225000000000364,0.03
50.27800000000025,0.03999999999999998
50.33100000000013,0.03999999999999998
50.38500000000022,0.03999999999999998
50.439000000000306,0.03
50.49300000000039,0.04999999999999999
50.542999999999665,0.03999999999999998


==> v1b - arxiv/figures/data/Water_colour.csv <==
nr,time,violet,blue,green,yellow,orange,red
66,-0.49099999999998545,1.0009784735812133,1.0021978021978022,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
67,-0.43800000000010186,1.0019569471624266,1.0021978021978022,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
68,-0.38400000000001455,1.0009784735812133,1.0,1.0008568980291346,1.0007204610951008,1.0,1.0010030090270812
69,-0.3349999999991269,1.0019569471624266,1.0021978021978022,1.0017137960582692,1.0014409221902016,1.0,1.0010030090270812
70,-0.2809999999990396,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0007204610951008,0.9990338164251208,1.0020060180541626
71,-0.227999999999156,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
72,-0.17399999999906868,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0007204610951008,1.0,1.0020060180541626
73,-0.12199999999938882,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
74,-0.06799999999930151,1.0029354207436398,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
75,-0.014999999999417923,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0009661835748793,1.0020060180541626
76,0.03900000000066939,1.0009784735812133,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
77,0.09100000000034925,1.0019569471624266,1.0021978021978022,1.0008568980291346,1.0014409221902016,1.0,1.0010030090270812
78,0.14500000000043656,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
79,0.19800000000032014,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
80,0.25,1.0019569471624266,1.001098901098901,1.0017137960582692,1.0014409221902016,1.0,1.0020060180541626
81,0.3029999999998836,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0009661835748793,1.0010030090270812
82,0.3569999999999709,1.0019569471624266,1.0021978021978022,1.0008568980291346,1.0014409221902016,1.0009661835748793,1.0010030090270812
83,0.4099999999998545,1.0009784735812133,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
84,0.46299999999973807,1.0019569471624266,1.001098901098901,1.0017137960582692,1.0007204610951008,1.0009661835748793,1.0020060180541626
85,0.5159999999996217,1.0019569471624266,1.001098901098901,1.0008568980291346,1.0007204610951008,1.0,1.0020060180541626
86,0.569999999999709,1.0009784735812133,1.0,1.0008568980291346,1.0014409221902016,1.0,1.0020060180541626
87,0.6229999999995925,1.0019569471624266,1.0021978021978022,1.0025706940874035,1.0021613832853027,1.0,1.0020060180541626
88,0.6750000000010914,1.0029354207436398,1.0021978021978022,1.0025706940874035,1.0028818443804035,1.0009661835748793,1.0030090270812437
89,0.728000000000975,1.0029354207436398,1.0021978021978022,1.0042844901456727,1.0036023054755043,1.0019323671497584,1.004012036108325
90,0.7820000000010623,1.0048923679060666,1.0043956043956044,1.0051413881748072,1.005043227665706,1.0028985507246377,1.0050150451354063
91,0.8359999999993306,1.00587084148728,1.0065934065934066,1.0059982862039418,1.0064841498559078,1.0048309178743962,1.0070210631895686
92,0.8890000000010332,1.0088062622309197,1.0098901098901099,1.0085689802913453,1.0100864553314122,1.007729468599034,1.0100300902708124
93,0.9430000000011205,1.0088062622309197,1.0087912087912088,1.0111396743787489,1.0129682997118155,1.0106280193236714,1.013039117352056
94,0.9950000000008004,1.0166340508806262,1.0076923076923077,1.0137103684661526,1.005763688760807,1.0096618357487923,0.9849548645937813
95,1.0490000000008877,0.9941291585127201,0.9725274725274725,0.9965724078834619,0.9805475504322767,1.0009661835748793,0.9598796389167502
96,1.1010000000005675,0.952054794520548,0.9428571428571428,0.961439588688946,0.9488472622478387,0.9652173913043478,0.9327983951855566
97,1.1550000000006548,0.9207436399217221,0.9252747252747253,0.9383033419023136,0.9265129682997119,0.9371980676328503,0.9117352056168505
98,1.2080000000005384,0.898238747553816,0.9098901098901099,0.9185946872322194,0.9085014409221902,0.9024154589371981,0.8826479438314945
99,1.2600000000002183,0.8796477495107632,0.8813186813186813,0.895458440445587,0.8818443804034583,0.8927536231884058,0.8686058174523571
100,1.3119999999998981,0.8483365949119374,0.8615384615384616,0.8680377035132819,0.8609510086455331,0.8628019323671497,0.8585757271815446
101,1.3659999999999854,0.8454011741682974,0.8758241758241758,0.8577549271636675,0.8681556195965417,0.8589371980676328,0.8535606820461384
102,1.4200000000000728,0.8414872798434442,0.8791208791208791,0.8688946015424165,0.8768011527377522,0.8531400966183574,0.8585757271815446
103,1.47400000000016,0.8493150684931506,0.8901098901098901,0.8817480719794345,0.8825648414985591,0.8657004830917875,0.8625877632898696
104,1.5230000000010477,0.8542074363992173,0.889010989010989,0.8817480719794345,0.8811239193083573,0.8647342995169082,0.8665997993981945
105,1.576999999999316,0.8542074363992173,0.8868131868131868,0.8817480719794345,0.8796829971181557,0.8666666666666667,0.8645937813440321
106,1.6300000000010186,0.8522504892367906,0.8879120879120879,0.8817480719794345,0.8796829971181557,0.8666666666666667,0.8655967903711134
107,1.6830000000009022,0.850293542074364,0.8901098901098901,0.8800342759211653,0.8796829971181557,0.8608695652173913,0.8645937813440321
108,1.7360000000007858,0.850293542074364,0.8912087912087913,0.8783204798628963,0.8818443804034583,0.8560386473429952,0.8676028084252758
109,1.7900000000008731,0.8532289628180039,0.8912087912087913,0.8791773778920309,0.8840057636887608,0.855072463768116,0.8716148445336008
110,1.8410000000003492,0.8542074363992173,0.8956043956043956,0.8766066838046273,0.8840057636887608,0.8560386473429952,0.8706118355065195
111,1.8950000000004366,0.8551859099804305,0.8956043956043956,0.8757497857754927,0.8854466858789626,0.8599033816425121,0.8696088264794383
112,1.9480000000003201,0.8512720156555773,0.8978021978021978,0.8723221936589546,0.8854466858789626,0.8618357487922705,0.8686058174523571
113,2.004000000000815,0.8512720156555773,0.8956043956043956,0.8740359897172236,0.8847262247838616,0.8608695652173913,0.8676028084252758
114,2.055000000000291,0.8532289628180039,0.8978021978021978,0.8748928877463582,0.8847262247838616,0.8599033816425121,0.8655967903711134
115,2.1049999999995634,0.850293542074364,0.8934065934065935,0.8731790916880892,0.8861671469740634,0.8599033816425121,0.8635907723169508
116,2.157999999999447,0.8493150684931506,0.8901098901098901,0.8783204798628963,0.888328530259366,0.8579710144927536,0.8645937813440321
117,2.2109999999993306,0.850293542074364,0.889010989010989,0.8800342759211653,0.8890489913544669,0.8599033816425121,0.8635907723169508
118,2.264000000001033,0.850293542074364,0.889010989010989,0.8808911739502999,0.888328530259366,0.8589371980676328,0.8645937813440321
119,2.3180000000011205,0.850293542074364,0.8879120879120879,0.8808911739502999,0.8876080691642652,0.8589371980676328,0.8625877632898696
120,2.371000000001004,0.8483365949119374,0.8879120879120879,0.8817480719794345,0.8861671469740634,0.8579710144927536,0.8625877632898696
121,2.4250000000010914,0.8463796477495108,0.8879120879120879,0.8834618680377035,0.8840057636887608,0.8589371980676328,0.8615847542627884
122,2.478000000000975,0.8473581213307241,0.8879120879120879,0.8834618680377035,0.8825648414985591,0.8599033816425121,0.8585757271815446
123,2.5320000000010623,0.8454011741682974,0.8868131868131868,0.884318766066838,0.8818443804034583,0.8618357487922705,0.8555667001003009
124,2.585000000000946,0.8444227005870841,0.8857142857142857,0.8860325621251071,0.8811239193083573,0.8628019323671497,0.8535606820461384
125,2.639999999999418,0.8434442270058709,0.8835164835164835,0.8868894601542416,0.8811239193083573,0.8647342995169082,0.8515546639919759
126,2.6930000000011205,0.8424657534246576,0.8824175824175824,0.8877463581833762,0.8818443804034583,0.863768115942029,0.8495486459378134
127,2.7479999999995925,0.8414872798434442,0.8813186813186813,0.8886032562125107,0.8818443804034583,0.8657004830917875,0.847542627883651
128,2.798000000000684,0.8405088062622309,0.8802197802197802,0.8886032562125107,0.8811239193083573,0.8657004830917875,0.8455366098294884
129,2.84900000000016,0.8365949119373777,0.8747252747252747,0.8877463581833762,0.8789625360230547,0.8647342995169082,0.8445336008024072
130,2.9030000000002474,0.8346379647749511,0.8725274725274725,0.8860325621251071,0.8768011527377522,0.8618357487922705,0.8415245737211635
131,2.956000000000131,0.8356164383561644,0.8703296703296703,0.884318766066838,0.8739193083573487,0.8618357487922705,0.8405215646940822
132,3.0090000000000146,0.8346379647749511,0.8692307692307693,0.8886032562125107,0.8782420749279539,0.8647342995169082,0.8455366098294884
133,3.063000000000102,0.8395303326810176,0.8703296703296703,0.8903170522707797,0.8796829971181557,0.8685990338164251,0.8465396188565697
134,3.1159999999999854,0.8385518590998043,0.8714285714285714,0.8894601542416453,0.8796829971181557,0.8695652173913043,0.8465396188565697
135,3.1700000000000728,0.8385518590998043,0.8703296703296703,0.8894601542416453,0.8789625360230547,0.8685990338164251,0.847542627883651
136,3.2229999999999563,0.8385518590998043,0.8703296703296703,0.8886032562125107,0.8789625360230547,0.8685990338164251,0.847542627883651
137,3.274999999999636,0.8385518590998043,0.8692307692307693,0.8877463581833762,0.8789625360230547,0.8685990338164251,0.8485456369107321
138,3.32799999999952,0.8405088062622309,0.8714285714285714,0.8886032562125107,0.8796829971181557,0.8666666666666667,0.8495486459378134
139,3.3809999999994034,0.8395303326810176,0.8725274725274725,0.8886032562125107,0.8811239193083573,0.8685990338164251,0.8505516549648947
140,3.433000000000902,0.8414872798434442,0.8736263736263736,0.8894601542416453,0.8811239193083573,0.8676328502415459,0.8515546639919759
141,3.486000000000786,0.8405088062622309,0.8758241758241758,0.8911739502999143,0.8832853025936599,0.8714975845410629,0.8535606820461384
142,3.5390000000006694,0.8424657534246576,0.8769230769230769,0.8920308483290489,0.8825648414985591,0.8714975845410629,0.8535606820461384
143,3.5940000000009604,0.8414872798434442,0.8769230769230769,0.8920308483290489,0.8840057636887608,0.8724637681159421,0.8545636910732196
144,3.6460000000006403,0.8424657534246576,0.8769230769230769,0.8928877463581834,0.8840057636887608,0.8734299516908213,0.8555667001003009
145,3.699000000000524,0.8424657534246576,0.878021978021978,0.8946015424164524,0.8847262247838616,0.8743961352657005,0.8575727181544633
146,3.7510000000002037,0.8454011741682974,0.8791208791208791,0.8963153384747216,0.8868876080691642,0.8782608695652174,0.8615847542627884
147,3.809000000001106,0.8483365949119374,0.8835164835164835,0.8980291345329906,0.888328530259366,0.881159420289855,0.8655967903711134
148,3.8620000000009895,0.8493150684931506,0.8835164835164835,0.8980291345329906,0.888328530259366,0.8830917874396135,0.8645937813440321
149,3.9140000000006694,0.8522504892367906,0.8846153846153846,0.9005998286203942,0.8904899135446686,0.8869565217391304,0.8686058174523571
150,3.967000000000553,0.8532289628180039,0.8857142857142857,0.8997429305912596,0.8904899135446686,0.8869565217391304,0.8676028084252758
151,4.02100000000064,0.8512720156555773,0.8846153846153846,0.9014567266495287,0.8904899135446686,0.8859903381642512,0.8676028084252758
152,4.074000000000524,0.850293542074364,0.8824175824175824,0.897172236503856,0.8847262247838616,0.8830917874396135,0.8595787362086259
153,4.1270000000004075,0.8463796477495108,0.8758241758241758,0.8868894601542416,0.8681556195965417,0.8801932367149758,0.8224674022066198
154,4.1820000000006985,0.8052837573385518,0.8318681318681319,0.8723221936589546,0.8623919308357348,0.8483091787439614,0.8515546639919759
155,4.230999999999767,0.8336594911937377,0.8758241758241758,0.8449014567266495,0.8688760806916427,0.8367149758454107,0.8676028084252758
156,4.286000000000058,0.863013698630137,0.9,0.8894601542416453,0.8984149855907781,0.8763285024154589,0.9017051153460381
157,4.338999999999942,0.898238747553816,0.9318681318681319,0.9160239931448158,0.9344380403458213,0.9101449275362319,0.9558676028084253
158,4.393000000000029,0.9461839530332681,0.9758241758241758,0.976006855184233,0.9927953890489913,0.970048309178744,1.0300902708124373
159,4.4430000000011205,1.028375733855186,1.042857142857143,1.012853470437018,1.0280979827089338,1.0048309178743962,1.0351053159478436
160,4.496999999999389,1.0166340508806262,1.0296703296703296,1.0188517566409596,1.0244956772334295,1.0144927536231885,1.0220661985957873
161,4.549000000000888,1.0136986301369864,1.0197802197802197,1.0102827763496145,1.0122478386167146,1.007729468599034,1.0140421263791375
162,4.60399999999936,1.0039138943248533,1.010989010989011,1.0,1.0021613832853027,0.9980676328502416,1.0100300902708124
163,4.657999999999447,0.9960861056751468,1.0043956043956044,0.9965724078834619,1.0,0.9942028985507246,1.0060180541624875
164,4.712999999999738,0.9951076320939335,1.0043956043956044,0.9957155098543273,0.9985590778097982,0.9932367149758454,1.0060180541624875
165,4.765999999999622,0.9951076320939335,1.0032967032967033,0.9957155098543273,0.9978386167146974,0.9932367149758454,1.0050150451354063
166,4.818999999999505,0.9951076320939335,1.0032967032967033,0.9957155098543273,0.9978386167146974,0.9922705314009662,1.0060180541624875
167,4.873999999999796,0.9941291585127201,1.001098901098901,0.9957155098543273,0.9971181556195965,0.9932367149758454,1.0050150451354063
168,4.92699999999968,0.9931506849315068,1.001098901098901,0.9957155098543273,0.9971181556195965,0.9922705314009662,1.0050150451354063
169,4.97899999999936,0.9941291585127201,1.0,0.9965724078834619,0.9971181556195965,0.9932367149758454,1.0050150451354063
170,5.032999999999447,0.9931506849315068,1.0021978021978022,0.9957155098543273,0.9963976945244957,0.9922705314009662,1.0050150451354063
171,5.085999999999331,0.9951076320939335,1.0021978021978022,0.9957155098543273,0.9971181556195965,0.9932367149758454,1.0050150451354063
172,5.137000000000626,0.9941291585127201,1.001098901098901,0.9957155098543273,0.9963976945244957,0.9922705314009662,1.0050150451354063
173,5.1930000000011205,0.9931506849315068,1.001098901098901,0.9957155098543273,0.9963976945244957,0.991304347826087,1.0050150451354063
174,5.246999999999389,0.9911937377690803,1.0,0.9948586118251928,0.9956772334293948,0.991304347826087,1.004012036108325
175,5.2960000000002765,0.9931506849315068,1.0,0.9948586118251928,0.9956772334293948,0.991304347826087,1.004012036108325
176,5.3510000000005675,0.9902152641878669,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.004012036108325
177,5.405000000000655,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.004012036108325
178,5.459000000000742,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9922705314009662,1.0030090270812437
179,5.5090000000000146,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
180,5.561999999999898,0.9911937377690803,0.9978021978021978,0.9940017137960583,0.9956772334293948,0.9922705314009662,1.0030090270812437
181,5.614999999999782,0.9911937377690803,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
182,5.668999999999869,0.9911937377690803,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
183,5.720999999999549,0.9921722113502935,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
184,5.774999999999636,0.9911937377690803,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0030090270812437
185,5.8289999999997235,0.9911937377690803,0.9967032967032967,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
186,5.882999999999811,0.9921722113502935,1.0,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0020060180541626
187,5.933000000000902,0.9931506849315068,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
188,5.9870000000009895,0.9911937377690803,0.9989010989010989,0.9948586118251928,0.9963976945244957,0.9922705314009662,1.0030090270812437
189,6.040000000000873,0.9902152641878669,0.9978021978021978,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0020060180541626
190,6.093000000000757,0.9921722113502935,1.0,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
191,6.147000000000844,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437
192,6.201000000000931,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9963976945244957,0.9942028985507246,1.0030090270812437
193,6.253000000000611,0.9921722113502935,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9942028985507246,1.0030090270812437
194,6.3070000000006985,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0030090270812437
195,6.360000000000582,0.9921722113502935,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9942028985507246,1.0020060180541626
196,6.413000000000466,0.9911937377690803,0.9989010989010989,0.9940017137960583,0.9956772334293948,0.9922705314009662,1.0030090270812437
197,6.468000000000757,0.9911937377690803,0.9978021978021978,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0020060180541626
198,6.518000000000029,0.9921722113502935,0.9989010989010989,0.9948586118251928,0.9956772334293948,0.9932367149758454,1.0030090270812437


==> v1b - arxiv/figures/data/Yellow_Droplet.csv <==
wv, int
450,0.495
500,0.719
550,0.834
570,0.832
600,0.884
650,0.902

==> v1b - arxiv/figures/data/dropletSizeErrors.csv <==
x,y,ymin,ymax
1,1.06,0.17,0.3
2,1.86,0.35,0.35
3,2.85,0.24,0.55
4,3.88,0.33,0.6
5,4.95,0.54,0.4

==> v1b - arxiv/figures/data/dropletSizeErrors_Deviation.csv <==
x,y,ymin,ymax
1,1.12,0.11,0.11
2,1.86,0.21,0.21
3,3.02,0.22,0.22
4,3.88,0.27,0.27
5,4.95,0.23,0.23
